Captured weight and boundary leakage bound the error of sample-based spectral functions

Rayleigh-Ritz on a subspace from sample-based quantum diagonalization yields the spectral function of a probe state; we ask what bounds its error. The captured Born weight w does not do so alone: an analytic counterexample forces any bound indexed on it to its trivial value. On Hubbard rings at broadening $\eta=0.18t$, the probe's whole support (w=1) still has relative error 0.35--0.43: Rayleigh-Ritz displaces the poles a subspace keeps. The error is bounded instead by the missed weight and the Hamiltonian coupling across the subspace boundary. Given the exact ground state, we prove for any orthogonal projector that the relative $L_1$ error lies between 1-w and $\min\{1+w,(1+\sqrt{w})(\sqrt{1-w}+\Lambda(\eta)/\eta)\}$, with $\Lambda$, that coupling at resolution $\eta$, computed from the Ritz pairs and the retained probe. We test it on L-site rings with classical Born draws of an exactly time-evolved probe, or their infinite-shot ranking; our device runs are execution records only. On the ranked subspaces the bound is vacuous at every operating fraction of the resource scan, at all five sizes up to a 10306296-determinant sector: its leakage branch exceeds the trivial bound 1+w by factors 1.66--8.61. It is informative only well above those fractions, where it is calibrated: at L=6--12 it first beats the trivial bound at a true error of (1.2--7.3)$\times10^{-3}$, though an unproven fit in 1-w is tighter on 11 of 14 splits. For the Born-ranked $A(k,\omega)$ at 85% of its sector, the bound is 350--900 times the true error. In the determinant basis, zero leakage at full weight needs every symmetry-allowed determinant: the probe's measured Krylov support at L=6--14. Plane-wave orbitals reduce a momentum probe's support to one block, 1/L of an exponentially growing sector. At full weight a second-order certificate follows; below it, where every operating fraction lies, one is open.

==> figs/aw_method.dat <==
w Aex Asm
5.687888e+00 7.624715e-03 7.585537e-03
5.728223e+00 8.090523e-03 8.046892e-03
5.768557e+00 8.605980e-03 8.557140e-03
5.808892e+00 9.178981e-03 9.124002e-03
5.849227e+00 9.819124e-03 9.756855e-03
5.889561e+00 1.053818e-02 1.046718e-02
5.929896e+00 1.135073e-02 1.126918e-02
5.970230e+00 1.227499e-02 1.218056e-02
6.010565e+00 1.333401e-02 1.322371e-02
6.050900e+00 1.455729e-02 1.442717e-02
6.091234e+00 1.598305e-02 1.582788e-02
6.131569e+00 1.766153e-02 1.747428e-02
6.171903e+00 1.965973e-02 1.943076e-02
6.212238e+00 2.206846e-02 2.178437e-02
6.252573e+00 2.501281e-02 2.465469e-02
6.292907e+00 2.866811e-02 2.820875e-02
6.333242e+00 3.328401e-02 3.268379e-02
6.373576e+00 3.922093e-02 3.842161e-02
6.413911e+00 4.700271e-02 4.591887e-02
6.454246e+00 5.738358e-02 5.589377e-02
6.494580e+00 7.139889e-02 6.934716e-02
6.534915e+00 9.026571e-02 8.751339e-02
6.575249e+00 1.147168e-01 1.113527e-01
6.615584e+00 1.429498e-01 1.398041e-01
6.655919e+00 1.674007e-01 1.664899e-01
6.696253e+00 1.762172e-01 1.794037e-01
6.736588e+00 1.652724e-01 1.715198e-01
6.776922e+00 1.439648e-01 1.502024e-01
6.817257e+00 1.236636e-01 1.277715e-01
6.857591e+00 1.096040e-01 1.109387e-01
6.897926e+00 1.023367e-01 1.010798e-01
6.938261e+00 1.002186e-01 9.725442e-02
6.978595e+00 1.003629e-01 9.742082e-02
7.018930e+00 1.002458e-01 9.891665e-02
7.059264e+00 1.001550e-01 1.003132e-01
7.099599e+00 1.025886e-01 1.029681e-01
7.139934e+00 1.097905e-01 1.094221e-01
7.180268e+00 1.231327e-01 1.216175e-01
7.220603e+00 1.437378e-01 1.410254e-01
7.260937e+00 1.732071e-01 1.693512e-01
7.301272e+00 2.133056e-01 2.083932e-01
7.341607e+00 2.623998e-01 2.572617e-01
7.381941e+00 3.087493e-01 3.059654e-01
7.422276e+00 3.298330e-01 3.325155e-01
7.462610e+00 3.123399e-01 3.198961e-01
7.502945e+00 2.699644e-01 2.779653e-01
7.543280e+00 2.256996e-01 2.304977e-01
7.583614e+00 1.916457e-01 1.921372e-01
7.623949e+00 1.688033e-01 1.659378e-01
7.664283e+00 1.524682e-01 1.488927e-01
7.704618e+00 1.371527e-01 1.356365e-01
7.744953e+00 1.214359e-01 1.222903e-01
7.785287e+00 1.075782e-01 1.091980e-01
7.825622e+00 9.730474e-02 9.843123e-02
7.865956e+00 9.038358e-02 9.074087e-02
7.906291e+00 8.587809e-02 8.575755e-02
7.946625e+00 8.362729e-02 8.328254e-02
7.986960e+00 8.429261e-02 8.372676e-02
8.027295e+00 8.867698e-02 8.778350e-02
8.067629e+00 9.763739e-02 9.627883e-02
8.107964e+00 1.123555e-01 1.103592e-01
8.148298e+00 1.344657e-01 1.316369e-01
8.188633e+00 1.656252e-01 1.618783e-01
8.228968e+00 2.055701e-01 2.013615e-01
8.269302e+00 2.475016e-01 2.445917e-01
8.309637e+00 2.744533e-01 2.757060e-01
8.349971e+00 2.700445e-01 2.763132e-01
8.390306e+00 2.386074e-01 2.468003e-01
8.430641e+00 1.995071e-01 2.059537e-01
8.470975e+00 1.664367e-01 1.695659e-01
8.511310e+00 1.424826e-01 1.426540e-01
8.551644e+00 1.247549e-01 1.235668e-01
8.591979e+00 1.093747e-01 1.084758e-01
8.632314e+00 9.521093e-02 9.499633e-02
8.672648e+00 8.337458e-02 8.336965e-02
8.712983e+00 7.453067e-02 7.437883e-02
8.753317e+00 6.828625e-02 6.795711e-02
8.793652e+00 6.413995e-02 6.368391e-02
8.833987e+00 6.213330e-02 6.150378e-02
8.874321e+00 6.263073e-02 6.171687e-02
8.914656e+00 6.607880e-02 6.474677e-02
8.954990e+00 7.308694e-02 7.117175e-02
8.995325e+00 8.451287e-02 8.181870e-02
9.035659e+00 1.012226e-01 9.761014e-02
9.075994e+00 1.229671e-01 1.186777e-01
9.116329e+00 1.457458e-01 1.420145e-01
9.156663e+00 1.598441e-01 1.588673e-01
9.196998e+00 1.561427e-01 1.588819e-01
9.237332e+00 1.373474e-01 1.419795e-01
9.277667e+00 1.143955e-01 1.185323e-01
9.318002e+00 9.494036e-02 9.747367e-02
9.358336e+00 8.092383e-02 8.184696e-02
9.398671e+00 7.118121e-02 7.113943e-02
9.439005e+00 6.363775e-02 6.351778e-02
9.479340e+00 5.709577e-02 5.731762e-02
9.519675e+00 5.182623e-02 5.216789e-02
9.560009e+00 4.846706e-02 4.859875e-02
9.600344e+00 4.726035e-02 4.702748e-02
9.640678e+00 4.823891e-02 4.761778e-02
9.681013e+00 5.158863e-02 5.058980e-02
9.721348e+00 5.750388e-02 5.619183e-02
9.761682e+00 6.527343e-02 6.398467e-02
9.802017e+00 7.200870e-02 7.156472e-02
9.842351e+00 7.320854e-02 7.441486e-02
9.882686e+00 6.723853e-02 6.977643e-02
9.923021e+00 5.749717e-02 6.020652e-02
9.963355e+00 4.812960e-02 5.018193e-02
1.000369e+01 4.101897e-02 4.215466e-02
1.004402e+01 3.635596e-02 3.662231e-02
1.008436e+01 3.365851e-02 3.328872e-02
1.012469e+01 3.222402e-02 3.161451e-02
1.016503e+01 3.143430e-02 3.094614e-02
1.020536e+01 3.081339e-02 3.058811e-02
1.024570e+01 2.961714e-02 2.971666e-02
1.028603e+01 2.715580e-02 2.755558e-02
1.032637e+01 2.373057e-02 2.423029e-02
1.036670e+01 2.023569e-02 2.065261e-02
1.040704e+01 1.724524e-02 1.751881e-02
1.044737e+01 1.490399e-02 1.503326e-02
1.048770e+01 1.314086e-02 1.314410e-02
1.052804e+01 1.180157e-02 1.172084e-02
1.056837e+01 1.070406e-02 1.061193e-02
1.060871e+01 9.710111e-03 9.669439e-03
1.064904e+01 8.793166e-03 8.807142e-03
1.068938e+01 7.987966e-03 8.025586e-03
1.072971e+01 7.310200e-03 7.348598e-03
1.077005e+01 6.744783e-03 6.775826e-03
1.081038e+01 6.262791e-03 6.287386e-03
1.085072e+01 5.838071e-03 5.860426e-03
1.089105e+01 5.458418e-03 5.480301e-03
1.093139e+01 5.121026e-03 5.141668e-03
1.097172e+01 4.822833e-03 4.841523e-03
1.101205e+01 4.558674e-03 4.575356e-03
1.105239e+01 4.323052e-03 4.337970e-03
1.109272e+01 4.111211e-03 4.124661e-03
1.113306e+01 3.919333e-03 3.931577e-03
1.117339e+01 3.744401e-03 3.755647e-03
1.121373e+01 3.584021e-03 3.594415e-03
1.125406e+01 3.436269e-03 3.445906e-03
1.129440e+01 3.299585e-03 3.308531e-03
1.133473e+01 3.172678e-03 3.180997e-03
1.137507e+01 3.054467e-03 3.062222e-03
1.141540e+01 2.944036e-03 2.951282e-03
1.145574e+01 2.840604e-03 2.847388e-03
1.149607e+01 2.743496e-03 2.749859e-03
1.153640e+01 2.652130e-03 2.658108e-03
1.157674e+01 2.565994e-03 2.571622e-03
1.161707e+01 2.484640e-03 2.489949e-03
1.165741e+01 2.407673e-03 2.412689e-03
1.169774e+01 2.334741e-03 2.339489e-03
1.173808e+01 2.265532e-03 2.270033e-03
1.177841e+01 2.199766e-03 2.204037e-03
1.181875e+01 2.137189e-03 2.141249e-03
1.185908e+01 2.077577e-03 2.081440e-03
1.189942e+01 2.020723e-03 2.024402e-03
1.193975e+01 1.966442e-03 1.969950e-03
1.198008e+01 1.914565e-03 1.917912e-03
1.202042e+01 1.864936e-03 1.868133e-03
1.206075e+01 1.817416e-03 1.820472e-03
1.210109e+01 1.771874e-03 1.774798e-03
1.214142e+01 1.728193e-03 1.730992e-03
1.218176e+01 1.686262e-03 1.688944e-03
1.222209e+01 1.645981e-03 1.648553e-03
1.226243e+01 1.607258e-03 1.609726e-03
1.230276e+01 1.570005e-03 1.572376e-03
1.234310e+01 1.534144e-03 1.536422e-03
1.238343e+01 1.499601e-03 1.501791e-03
1.242377e+01 1.466306e-03 1.468413e-03
1.246410e+01 1.434195e-03 1.436224e-03
1.250443e+01 1.403210e-03 1.405164e-03
1.254477e+01 1.373293e-03 1.375176e-03
1.258510e+01 1.344393e-03 1.346210e-03
1.262544e+01 1.316461e-03 1.318214e-03
1.266577e+01 1.289451e-03 1.291144e-03
1.270611e+01 1.263321e-03 1.264957e-03
1.274644e+01 1.238029e-03 1.239611e-03
1.278678e+01 1.213540e-03 1.215070e-03
1.282711e+01 1.189816e-03 1.191296e-03
1.286745e+01 1.166824e-03 1.168258e-03
1.290778e+01 1.144532e-03 1.145922e-03
1.294811e+01 1.122911e-03 1.124259e-03
1.298845e+01 1.101933e-03 1.103241e-03
1.302878e+01 1.081570e-03 1.082840e-03
1.306912e+01 1.061799e-03 1.063032e-03
1.310945e+01 1.042593e-03 1.043793e-03
1.314979e+01 1.023933e-03 1.025100e-03
1.319012e+01 1.005794e-03 1.006931e-03
1.323046e+01 9.881585e-04 9.892662e-04
1.327079e+01 9.710057e-04 9.720862e-04
1.331113e+01 9.543176e-04 9.553726e-04
1.335146e+01 9.380768e-04 9.391079e-04
1.339180e+01 9.222667e-04 9.232755e-04
1.343213e+01 9.068714e-04 9.078598e-04
1.347246e+01 8.918760e-04 8.928455e-04
1.351280e+01 8.772660e-04 8.782186e-04
1.355313e+01 8.630278e-04 8.639654e-04
1.359347e+01 8.491483e-04 8.500729e-04
1.363380e+01 8.356151e-04 8.365291e-04
1.367414e+01 8.224162e-04 8.233222e-04
1.371447e+01 8.095404e-04 8.104412e-04
1.375481e+01 7.969766e-04 7.978758e-04
1.379514e+01 7.847146e-04 7.856163e-04
1.383548e+01 7.727443e-04 7.736539e-04
1.387581e+01 7.610562e-04 7.619805e-04
1.391615e+01 7.496412e-04 7.505891e-04
1.395648e+01 7.384905e-04 7.394740e-04
1.399681e+01 7.275958e-04 7.286306e-04
1.403715e+01 7.169489e-04 7.180544e-04
1.407748e+01 7.065421e-04 7.077371e-04
1.411782e+01 6.963680e-04 6.976581e-04
1.415815e+01 6.864194e-04 6.877803e-04
1.419849e+01 6.766896e-04 6.780751e-04
1.423882e+01 6.671720e-04 6.685534e-04
1.427916e+01 6.578602e-04 6.592473e-04
1.431949e+01 6.487482e-04 6.501781e-04
1.435983e+01 6.398301e-04 6.413541e-04
1.440016e+01 6.311002e-04 6.327805e-04
1.444049e+01 6.225532e-04 6.244671e-04
1.448083e+01 6.141838e-04 6.164275e-04
1.452116e+01 6.059871e-04 6.086638e-04
1.456150e+01 5.979580e-04 6.011325e-04
1.460183e+01 5.900921e-04 5.937236e-04
1.464217e+01 5.823846e-04 5.863348e-04
1.468250e+01 5.748314e-04 5.789642e-04
1.472284e+01 5.674282e-04 5.716208e-04
1.476317e+01 5.601710e-04 5.642361e-04
1.480351e+01 5.530559e-04 5.567675e-04
1.484384e+01 5.460790e-04 5.493151e-04
1.488418e+01 5.392367e-04 5.420274e-04
1.492451e+01 5.325255e-04 5.349732e-04
1.496484e+01 5.259417e-04 5.281465e-04
1.500518e+01 5.194822e-04 5.215115e-04
1.504551e+01 5.131438e-04 5.150333e-04
1.508585e+01 5.069234e-04 5.087053e-04
1.512618e+01 5.008182e-04 5.025408e-04
1.516652e+01 4.948252e-04 4.965398e-04
1.520685e+01 4.889417e-04 4.906778e-04
1.524719e+01 4.831648e-04 4.849297e-04
1.528752e+01 4.774921e-04 4.792960e-04
1.532786e+01 4.719209e-04 4.737745e-04
1.536819e+01 4.664488e-04 4.683182e-04
1.540853e+01 4.610734e-04 4.628732e-04
1.544886e+01 4.557924e-04 4.574567e-04
1.548919e+01 4.506035e-04 4.521341e-04
1.552953e+01 4.455047e-04 4.469456e-04
1.556986e+01 4.404938e-04 4.418869e-04
1.561020e+01 4.355686e-04 4.369255e-04
1.565053e+01 4.307272e-04 4.320346e-04
1.569087e+01 4.259676e-04 4.272204e-04
1.573120e+01 4.212879e-04 4.225085e-04
1.577154e+01 4.166863e-04 4.179157e-04
1.581187e+01 4.121612e-04 4.134450e-04
1.585221e+01 4.077106e-04 4.090925e-04
1.589254e+01 4.033331e-04 4.048570e-04
1.593287e+01 3.990270e-04 4.007375e-04
1.597321e+01 3.947908e-04 3.967158e-04
1.601354e+01 3.906229e-04 3.927447e-04
1.605388e+01 3.865219e-04 3.887630e-04
1.609421e+01 3.824863e-04 3.847373e-04
1.613455e+01 3.785146e-04 3.806941e-04
1.617488e+01 3.746055e-04 3.766821e-04
1.621522e+01 3.707576e-04 3.727275e-04
1.625555e+01 3.669698e-04 3.688403e-04
1.629589e+01 3.632407e-04 3.650315e-04
1.633622e+01 3.595692e-04 3.613013e-04
1.637656e+01 3.559540e-04 3.576263e-04
1.641689e+01 3.523940e-04 3.539823e-04
1.645722e+01 3.488880e-04 3.503728e-04
1.649756e+01 3.454349e-04 3.468132e-04
1.653789e+01 3.420335e-04 3.433131e-04
1.657823e+01 3.386826e-04 3.398820e-04
1.661856e+01 3.353815e-04 3.365348e-04
1.665890e+01 3.321290e-04 3.332832e-04
1.669923e+01 3.289244e-04 3.301269e-04
1.673957e+01 3.257667e-04 3.270480e-04
1.677990e+01 3.226550e-04 3.240078e-04
1.682024e+01 3.195882e-04 3.209637e-04
1.686057e+01 3.165657e-04 3.179074e-04
1.690091e+01 3.135865e-04 3.148698e-04
1.694124e+01 3.106497e-04 3.118774e-04
1.698157e+01 3.077545e-04 3.089345e-04
1.702191e+01 3.049002e-04 3.060420e-04
1.706224e+01 3.020858e-04 3.032030e-04
1.710258e+01 2.993108e-04 3.004185e-04
1.714291e+01 2.965744e-04 2.976847e-04
1.718325e+01 2.938758e-04 2.949932e-04
1.722358e+01 2.912144e-04 2.923317e-04
1.726392e+01 2.885894e-04 2.896947e-04
1.730425e+01 2.860002e-04 2.870938e-04
1.734459e+01 2.834461e-04 2.845445e-04
1.738492e+01 2.809265e-04 2.820484e-04
1.742525e+01 2.784408e-04 2.795837e-04
1.746559e+01 2.759883e-04 2.771198e-04
1.750592e+01 2.735685e-04 2.746505e-04
1.754626e+01 2.711807e-04 2.721967e-04
1.758659e+01 2.688245e-04 2.697811e-04
1.762693e+01 2.664992e-04 2.674183e-04
1.766726e+01 2.642043e-04 2.651170e-04
1.770760e+01 2.619392e-04 2.628799e-04
1.774793e+01 2.597035e-04 2.607036e-04
1.778827e+01 2.574967e-04 2.585845e-04
1.782860e+01 2.553181e-04 2.565227e-04
1.786894e+01 2.531674e-04 2.545147e-04
1.790927e+01 2.510440e-04 2.525526e-04
1.794960e+01 2.489476e-04 2.506357e-04
1.798994e+01 2.468775e-04 2.487632e-04
1.803027e+01 2.448335e-04 2.469101e-04
1.807061e+01 2.428150e-04 2.450248e-04
1.811094e+01 2.408217e-04 2.430578e-04
1.815128e+01 2.388530e-04 2.409986e-04
1.819161e+01 2.369086e-04 2.388829e-04
1.823195e+01 2.349882e-04 2.367600e-04
1.827228e+01 2.330912e-04 2.346645e-04
1.831262e+01 2.312173e-04 2.326139e-04
1.835295e+01 2.293662e-04 2.306106e-04
1.839328e+01 2.275374e-04 2.286478e-04
1.843362e+01 2.257307e-04 2.267231e-04
1.847395e+01 2.239456e-04 2.248401e-04
1.851429e+01 2.221818e-04 2.230000e-04
1.855462e+01 2.204389e-04 2.211993e-04
1.859496e+01 2.187167e-04 2.194299e-04
1.863529e+01 2.170147e-04 2.176854e-04
1.867563e+01 2.153327e-04 2.159669e-04
1.871596e+01 2.136704e-04 2.142788e-04
1.875630e+01 2.120275e-04 2.126211e-04
1.879663e+01 2.104036e-04 2.109900e-04
1.883697e+01 2.087984e-04 2.093821e-04
1.887730e+01 2.072117e-04 2.077984e-04
1.891763e+01 2.056432e-04 2.062430e-04
1.895797e+01 2.040926e-04 2.047146e-04
1.899830e+01 2.025596e-04 2.032009e-04
1.903864e+01 2.010440e-04 2.016840e-04
1.907897e+01 1.995455e-04 2.001544e-04
1.911931e+01 1.980638e-04 1.986226e-04
1.915964e+01 1.965987e-04 1.971063e-04
1.919998e+01 1.951499e-04 1.956154e-04
1.924031e+01 1.937172e-04 1.941496e-04
1.928065e+01 1.923004e-04 1.927044e-04
1.932098e+01 1.908991e-04 1.912773e-04
1.936132e+01 1.895133e-04 1.898676e-04
1.940165e+01 1.881426e-04 1.884750e-04
1.944198e+01 1.867869e-04 1.870983e-04
1.948232e+01 1.854459e-04 1.857373e-04
1.952265e+01 1.841194e-04 1.843928e-04
1.956299e+01 1.828071e-04 1.830657e-04
1.960332e+01 1.815090e-04 1.817564e-04
1.964366e+01 1.802247e-04 1.804648e-04
1.968399e+01 1.789542e-04 1.791903e-04
1.972433e+01 1.776971e-04 1.779336e-04
1.976466e+01 1.764533e-04 1.766957e-04
1.980500e+01 1.752227e-04 1.754784e-04
1.984533e+01 1.740049e-04 1.742824e-04
1.988566e+01 1.728000e-04 1.731069e-04
1.992600e+01 1.716075e-04 1.719451e-04
1.996633e+01 1.704275e-04 1.707828e-04
2.000667e+01 1.692597e-04 1.696084e-04
2.004700e+01 1.681039e-04 1.684269e-04
2.008734e+01 1.669600e-04 1.672522e-04
2.012767e+01 1.658279e-04 1.660933e-04
2.016801e+01 1.647073e-04 1.649530e-04
2.020834e+01 1.635980e-04 1.638307e-04
2.024868e+01 1.625001e-04 1.627251e-04
2.028901e+01 1.614132e-04 1.616353e-04
2.032935e+01 1.603373e-04 1.605611e-04
2.036968e+01 1.592721e-04 1.595000e-04
2.041001e+01 1.582177e-04 1.584467e-04
2.045035e+01 1.571737e-04 1.573990e-04
2.049068e+01 1.561401e-04 1.563610e-04
2.053102e+01 1.551167e-04 1.553382e-04
2.057135e+01 1.541034e-04 1.543336e-04
2.061169e+01 1.531001e-04 1.533488e-04
2.065202e+01 1.521066e-04 1.523847e-04
2.069236e+01 1.511228e-04 1.514430e-04
2.073269e+01 1.501486e-04 1.505243e-04
2.077303e+01 1.491838e-04 1.496240e-04
2.081336e+01 1.482284e-04 1.487224e-04
2.085370e+01 1.472822e-04 1.477920e-04
2.089403e+01 1.463450e-04 1.468277e-04
2.093436e+01 1.454168e-04 1.458526e-04
2.097470e+01 1.444975e-04 1.448871e-04
2.101503e+01 1.435869e-04 1.439332e-04
2.105537e+01 1.426850e-04 1.429867e-04
2.109570e+01 1.417916e-04 1.420498e-04
2.113604e+01 1.409066e-04 1.411284e-04
2.117637e+01 1.400299e-04 1.402247e-04
2.121671e+01 1.391614e-04 1.393367e-04
2.125704e+01 1.383010e-04 1.384602e-04
2.129738e+01 1.374486e-04 1.375917e-04
2.133771e+01 1.366041e-04 1.367310e-04
2.137804e+01 1.357674e-04 1.358799e-04
2.141838e+01 1.349385e-04 1.350392e-04
2.145871e+01 1.341171e-04 1.342085e-04
2.149905e+01 1.333033e-04 1.333870e-04
2.153938e+01 1.324968e-04 1.325741e-04
2.157972e+01 1.316978e-04 1.317694e-04
2.162005e+01 1.309059e-04 1.309727e-04
2.166039e+01 1.301213e-04 1.301839e-04
2.170072e+01 1.293436e-04 1.294028e-04
2.174106e+01 1.285730e-04 1.286292e-04
2.178139e+01 1.278093e-04 1.278628e-04
2.182173e+01 1.270524e-04 1.271037e-04
2.186206e+01 1.263023e-04 1.263515e-04
2.190239e+01 1.255588e-04 1.256062e-04
2.194273e+01 1.248219e-04 1.248677e-04
2.198306e+01 1.240915e-04 1.241358e-04
2.202340e+01 1.233675e-04 1.234104e-04
2.206373e+01 1.226498e-04 1.226915e-04
2.210407e+01 1.219385e-04 1.219790e-04
2.214440e+01 1.212333e-04 1.212728e-04
2.218474e+01 1.205343e-04 1.205728e-04
2.222507e+01 1.198413e-04 1.198789e-04
2.226541e+01 1.191544e-04 1.191911e-04
2.230574e+01 1.184733e-04 1.185092e-04
2.234608e+01 1.177981e-04 1.178332e-04
2.238641e+01 1.171287e-04 1.171631e-04
2.242674e+01 1.164650e-04 1.164987e-04
2.246708e+01 1.158069e-04 1.158401e-04
2.250741e+01 1.151544e-04 1.151870e-04
2.254775e+01 1.145075e-04 1.145395e-04
2.258808e+01 1.138660e-04 1.138975e-04
2.262842e+01 1.132299e-04 1.132609e-04
2.266875e+01 1.125992e-04 1.126297e-04
2.270909e+01 1.119737e-04 1.120038e-04
2.274942e+01 1.113535e-04 1.113832e-04
2.278976e+01 1.107384e-04 1.107677e-04
2.283009e+01 1.101285e-04 1.101574e-04
2.287042e+01 1.095235e-04 1.095522e-04
2.291076e+01 1.089236e-04 1.089519e-04
2.295109e+01 1.083286e-04 1.083567e-04
2.299143e+01 1.077385e-04 1.077663e-04
2.303176e+01 1.071533e-04 1.071808e-04
2.307210e+01 1.065728e-04 1.066001e-04
2.311243e+01 1.059970e-04 1.060241e-04
2.315277e+01 1.054259e-04 1.054529e-04
2.319310e+01 1.048594e-04 1.048863e-04
2.323344e+01 1.042975e-04 1.043243e-04
2.327377e+01 1.037401e-04 1.037669e-04
2.331411e+01 1.031872e-04 1.032140e-04
2.335444e+01 1.026388e-04 1.026655e-04
2.339477e+01 1.020947e-04 1.021215e-04
2.343511e+01 1.015549e-04 1.015818e-04
2.347544e+01 1.010194e-04 1.010465e-04
2.351578e+01 1.004882e-04 1.005155e-04
2.355611e+01 9.996117e-05 9.998872e-05
2.359645e+01 9.943829e-05 9.946618e-05
2.363678e+01 9.891952e-05 9.894783e-05
2.367712e+01 9.840481e-05 9.843364e-05
2.371745e+01 9.789412e-05 9.792358e-05
2.375779e+01 9.738742e-05 9.741763e-05
2.379812e+01 9.688466e-05 9.691576e-05
2.383845e+01 9.638579e-05 9.641798e-05
2.387879e+01 9.589078e-05 9.592427e-05
2.391912e+01 9.539959e-05 9.543465e-05
2.395946e+01 9.491219e-05 9.494913e-05
2.399979e+01 9.442852e-05 9.446778e-05
2.404013e+01 9.394855e-05 9.399065e-05
2.408046e+01 9.347225e-05 9.351788e-05
2.412080e+01 9.299957e-05 9.304965e-05
2.416113e+01 9.253049e-05 9.258623e-05
2.420147e+01 9.206495e-05 9.212803e-05
2.424180e+01 9.160294e-05 9.167565e-05
2.428214e+01 9.114441e-05 9.122997e-05
2.432247e+01 9.068932e-05 9.079220e-05
2.436280e+01 9.023765e-05 9.036383e-05
2.440314e+01 8.978936e-05 8.994631e-05
2.444347e+01 8.934441e-05 8.953975e-05
2.448381e+01 8.890277e-05 8.913921e-05
2.452414e+01 8.846441e-05 8.873048e-05
2.456448e+01 8.802930e-05 8.829754e-05
2.460481e+01 8.759740e-05 8.784181e-05
2.464515e+01 8.716868e-05 8.738080e-05
2.468548e+01 8.674312e-05 8.692877e-05
2.472582e+01 8.632067e-05 8.649053e-05
2.476615e+01 8.590131e-05 8.606548e-05
2.480649e+01 8.548502e-05 8.565066e-05
2.484682e+01 8.507175e-05 8.524009e-05
2.488715e+01 8.466148e-05 8.482549e-05
2.492749e+01 8.425418e-05 8.440348e-05
2.496782e+01 8.384983e-05 8.397931e-05
2.500816e+01 8.344839e-05 8.355953e-05
2.504849e+01 8.304983e-05 8.314700e-05
2.508883e+01 8.265413e-05 8.274180e-05
2.512916e+01 8.226127e-05 8.234312e-05
2.516950e+01 8.187121e-05 8.194999e-05
2.520983e+01 8.148392e-05 8.156160e-05
2.525017e+01 8.109939e-05 8.117761e-05
2.529050e+01 8.071758e-05 8.079815e-05
2.533083e+01 8.033847e-05 8.042339e-05
2.537117e+01 7.996203e-05 8.005335e-05
2.541150e+01 7.958824e-05 7.968836e-05
2.545184e+01 7.921707e-05 7.932949e-05
2.549217e+01 7.884851e-05 7.897833e-05
2.553251e+01 7.848251e-05 7.863657e-05
2.557284e+01 7.811907e-05 7.830525e-05
2.561318e+01 7.775816e-05 7.798290e-05
2.565351e+01 7.739974e-05 7.766358e-05
2.569385e+01 7.704381e-05 7.733988e-05
2.573418e+01 7.669034e-05 7.700811e-05
2.577452e+01 7.633930e-05 7.666552e-05
2.581485e+01 7.599067e-05 7.631179e-05
2.585518e+01 7.564443e-05 7.595551e-05
2.589552e+01 7.530056e-05 7.560474e-05
2.593585e+01 7.495904e-05 7.525673e-05
2.597619e+01 7.461984e-05 7.490463e-05
2.601652e+01 7.428295e-05 7.454933e-05
2.605686e+01 7.394834e-05 7.419816e-05
2.609719e+01 7.361599e-05 7.385672e-05
2.613753e+01 7.328589e-05 7.352636e-05
2.617786e+01 7.295800e-05 7.320541e-05
2.621820e+01 7.263232e-05 7.288939e-05
2.625853e+01 7.230882e-05 7.257027e-05
2.629887e+01 7.198749e-05 7.224142e-05
2.633920e+01 7.166830e-05 7.190490e-05
2.637953e+01 7.135123e-05 7.156676e-05
2.641987e+01 7.103627e-05 7.123118e-05
2.646020e+01 7.072339e-05 7.090202e-05
2.650054e+01 7.041258e-05 7.058271e-05
2.654087e+01 7.010383e-05 7.027484e-05
2.658121e+01 6.979710e-05 6.997872e-05
2.662154e+01 6.949239e-05 6.969286e-05
2.666188e+01 6.918968e-05 6.941137e-05
2.670221e+01 6.888894e-05 6.912360e-05
2.674255e+01 6.859017e-05 6.882285e-05
2.678288e+01 6.829334e-05 6.851307e-05
2.682321e+01 6.799844e-05 6.820125e-05
2.686355e+01 6.770546e-05 6.789063e-05
2.690388e+01 6.741436e-05 6.758191e-05
2.694422e+01 6.712515e-05 6.727458e-05
2.698455e+01 6.683779e-05 6.696819e-05
2.702489e+01 6.655229e-05 6.666407e-05
2.706522e+01 6.626861e-05 6.636394e-05
2.710556e+01 6.598675e-05 6.606864e-05
2.714589e+01 6.570669e-05 6.577823e-05
2.718623e+01 6.542841e-05 6.549234e-05
2.722656e+01 6.515190e-05 6.521041e-05
2.726690e+01 6.487714e-05 6.493199e-05
2.730723e+01 6.460413e-05 6.465673e-05
2.734756e+01 6.433283e-05 6.438442e-05
2.738790e+01 6.406325e-05 6.411495e-05
2.742823e+01 6.379536e-05 6.384830e-05
2.746857e+01 6.352916e-05 6.358451e-05
2.750890e+01 6.326462e-05 6.332367e-05
2.754924e+01 6.300173e-05 6.306598e-05
2.758957e+01 6.274049e-05 6.281183e-05
2.762991e+01 6.248086e-05 6.256196e-05
2.767024e+01 6.222286e-05 6.231746e-05
2.771058e+01 6.196645e-05 6.207986e-05
2.775091e+01 6.171162e-05 6.185114e-05
2.779124e+01 6.145837e-05 6.163343e-05
2.783158e+01 6.120668e-05 6.142747e-05
2.787191e+01 6.095653e-05 6.122880e-05
2.791225e+01 6.070792e-05 6.102443e-05
2.795258e+01 6.046083e-05 6.079978e-05
2.799292e+01 6.021525e-05 6.055106e-05
2.803325e+01 5.997117e-05 6.028263e-05
2.807359e+01 5.972857e-05 6.000220e-05
2.811392e+01 5.948744e-05 5.971870e-05
2.815426e+01 5.924777e-05 5.943760e-05
2.819459e+01 5.900956e-05 5.916236e-05
2.823493e+01 5.877278e-05 5.889540e-05
2.827526e+01 5.853742e-05 5.863705e-05
2.831559e+01 5.830349e-05 5.838615e-05
2.835593e+01 5.807095e-05 5.814133e-05
2.839626e+01 5.783980e-05 5.790148e-05
2.843660e+01 5.761004e-05 5.766586e-05
2.847693e+01 5.738164e-05 5.743404e-05
2.851727e+01 5.715461e-05 5.720577e-05
2.855760e+01 5.692892e-05 5.698076e-05
2.859794e+01 5.670457e-05 5.675805e-05
2.863827e+01 5.648154e-05 5.653553e-05
2.867861e+01 5.625983e-05 5.631107e-05
2.871894e+01 5.603943e-05 5.608483e-05
2.875928e+01 5.582033e-05 5.585897e-05
2.879961e+01 5.560250e-05 5.563511e-05
2.883994e+01 5.538596e-05 5.541372e-05
2.888028e+01 5.517068e-05 5.519468e-05
2.892061e+01 5.495665e-05 5.497773e-05
2.896095e+01 5.474387e-05 5.476264e-05
2.900128e+01 5.453233e-05 5.454924e-05
2.904162e+01 5.432201e-05 5.433739e-05
2.908195e+01 5.411291e-05 5.412701e-05
2.912229e+01 5.390502e-05 5.391803e-05
2.916262e+01 5.369832e-05 5.371040e-05
2.920296e+01 5.349282e-05 5.350408e-05
2.924329e+01 5.328849e-05 5.329903e-05
2.928362e+01 5.308534e-05 5.309524e-05
2.932396e+01 5.288335e-05 5.289267e-05
2.936429e+01 5.268251e-05 5.269131e-05
2.940463e+01 5.248281e-05 5.249114e-05
2.944496e+01 5.228426e-05 5.229215e-05
2.948530e+01 5.208682e-05 5.209433e-05
2.952563e+01 5.189051e-05 5.189765e-05
2.956597e+01 5.169531e-05 5.170211e-05
2.960630e+01 5.150121e-05 5.150769e-05
2.964664e+01 5.130820e-05 5.131439e-05
2.968697e+01 5.111628e-05 5.112219e-05
2.972731e+01 5.092543e-05 5.093109e-05
2.976764e+01 5.073565e-05 5.074107e-05
2.980797e+01 5.054694e-05 5.055213e-05
2.984831e+01 5.035927e-05 5.036425e-05


==> figs/heron_hot.dat <==
w A
2.3138 0.01414
2.3450 0.01497
2.3762 0.01588
2.4075 0.01688
2.4387 0.01798
2.4699 0.01919
2.5012 0.02053
2.5324 0.02203
2.5636 0.02370
2.5949 0.02558
2.6261 0.02769
2.6573 0.03008
2.6886 0.03280
2.7198 0.03592
2.7510 0.03951
2.7823 0.04368
2.8135 0.04854
2.8448 0.05428
2.8760 0.06108
2.9072 0.06924
2.9385 0.07912
2.9697 0.09119
3.0009 0.10611
3.0322 0.12475
3.0634 0.14827
3.0946 0.17817
3.1259 0.21630
3.1571 0.26462
3.1883 0.32437
3.2196 0.39409
3.2508 0.46620
3.2820 0.52437
3.3133 0.54813
3.3445 0.52731
3.3758 0.47157
3.4070 0.40134
3.4382 0.33324
3.4695 0.27514
3.5007 0.22868
3.5319 0.19272
3.5632 0.16538
3.5944 0.14491
3.6256 0.12992
3.6569 0.11940
3.6881 0.11269
3.7193 0.10944
3.7506 0.10955
3.7818 0.11317
3.8130 0.12065
3.8443 0.13254
3.8755 0.14926
3.9068 0.17063
3.9380 0.19470
3.9692 0.21646
4.0005 0.22836
4.0317 0.22456
4.0629 0.20607
4.0942 0.17973
4.1254 0.15260
4.1566 0.12870
4.1879 0.10927
4.2191 0.09414
4.2503 0.08267
4.2816 0.07422
4.3128 0.06825
4.3440 0.06441
4.3753 0.06251
4.4065 0.06248
4.4378 0.06433
4.4690 0.06807
4.5002 0.07346
4.5315 0.07965
4.5627 0.08483
4.5939 0.08662
4.6252 0.08366
4.6564 0.07679
4.6876 0.06827
4.7189 0.06005
4.7501 0.05310
4.7813 0.04767
4.8126 0.04365
4.8438 0.04084
4.8750 0.03909
4.9063 0.03824
4.9375 0.03822
4.9688 0.03897
5.0000 0.04044
5.0312 0.04260
5.0625 0.04554
5.0937 0.04950
5.1249 0.05487
5.1562 0.06211
5.1874 0.07173
5.2186 0.08421
5.2499 0.09973
5.2811 0.11758
5.3123 0.13535
5.3436 0.14866
5.3748 0.15328
5.4060 0.14857
5.4373 0.13814
5.4685 0.12645
5.4997 0.11569
5.5310 0.10551
5.5622 0.09469
5.5935 0.08294
5.6247 0.07117
5.6559 0.06050
5.6872 0.05147
5.7184 0.04414
5.7496 0.03830
5.7809 0.03366
5.8121 0.03000
5.8433 0.02709
5.8746 0.02479
5.9058 0.02299
5.9370 0.02161
5.9683 0.02059
5.9995 0.01990
6.0307 0.01954
6.0620 0.01950
6.0932 0.01983
6.1245 0.02057
6.1557 0.02179
6.1869 0.02358
6.2182 0.02598
6.2494 0.02893
6.2806 0.03209
6.3119 0.03473
6.3431 0.03590
6.3743 0.03513
6.4056 0.03286
6.4368 0.03004
6.4680 0.02749
6.4993 0.02560
6.5305 0.02452
6.5617 0.02429
6.5930 0.02490
6.6242 0.02640
6.6555 0.02886
6.6867 0.03228
6.7179 0.03648
6.7492 0.04085
6.7804 0.04426
6.8116 0.04547
6.8429 0.04414
6.8741 0.04116
6.9053 0.03788
6.9366 0.03531
6.9678 0.03389
6.9990 0.03362
7.0303 0.03418
7.0615 0.03485
7.0927 0.03475
7.1240 0.03339
7.1552 0.03105
7.1865 0.02846
7.2177 0.02619
7.2489 0.02439
7.2802 0.02281
7.3114 0.02108
7.3426 0.01905
7.3739 0.01683
7.4051 0.01470
7.4363 0.01282
7.4676 0.01126
7.4988 0.00998
7.5300 0.00895
7.5613 0.00812
7.5925 0.00745
7.6237 0.00691
7.6550 0.00647
7.6862 0.00613
7.7175 0.00586
7.7487 0.00568
7.7799 0.00557
7.8112 0.00555
7.8424 0.00561
7.8736 0.00577
7.9049 0.00601
7.9361 0.00628
7.9673 0.00649
7.9986 0.00652
8.0298 0.00630
8.0610 0.00587
8.0923 0.00535
8.1235 0.00483
8.1547 0.00438
8.1860 0.00401
8.2172 0.00371
8.2484 0.00347
8.2797 0.00328
8.3109 0.00313
8.3422 0.00300
8.3734 0.00287
8.4046 0.00274
8.4359 0.00261
8.4671 0.00249
8.4983 0.00239
8.5296 0.00230
8.5608 0.00221
8.5920 0.00214
8.6233 0.00207
8.6545 0.00201
8.6857 0.00194
8.7170 0.00188
8.7482 0.00182
8.7794 0.00177
8.8107 0.00172
8.8419 0.00167
8.8732 0.00163
8.9044 0.00159
8.9356 0.00156
8.9669 0.00153
8.9981 0.00150
9.0293 0.00147
9.0606 0.00144
9.0918 0.00142
9.1230 0.00140
9.1543 0.00138
9.1855 0.00136
9.2167 0.00134
9.2480 0.00133
9.2792 0.00132
9.3104 0.00132
9.3417 0.00132
9.3729 0.00133
9.4042 0.00134
9.4354 0.00136
9.4666 0.00140
9.4979 0.00144
9.5291 0.00151
9.5603 0.00159
9.5916 0.00169
9.6228 0.00178
9.6540 0.00183
9.6853 0.00182
9.7165 0.00175
9.7477 0.00164
9.7790 0.00152
9.8102 0.00141
9.8414 0.00132
9.8727 0.00124
9.9039 0.00118
9.9352 0.00114
9.9664 0.00111
9.9976 0.00108
10.0289 0.00107
10.0601 0.00106
10.0913 0.00106
10.1226 0.00106
10.1538 0.00105
10.1850 0.00103
10.2163 0.00101
10.2475 0.00100
10.2787 0.00099
10.3100 0.00098
10.3412 0.00097
10.3724 0.00095
10.4037 0.00092
10.4349 0.00089
10.4662 0.00086
10.4974 0.00083
10.5286 0.00080
10.5599 0.00078
10.5911 0.00076
10.6223 0.00074
10.6536 0.00072
10.6848 0.00071
10.7160 0.00070
10.7473 0.00069
10.7785 0.00068
10.8097 0.00067
10.8410 0.00066
10.8722 0.00065
10.9034 0.00064
10.9347 0.00064
10.9659 0.00063
10.9971 0.00062
11.0284 0.00062
11.0596 0.00061
11.0909 0.00061
11.1221 0.00060
11.1533 0.00060
11.1846 0.00060
11.2158 0.00060
11.2470 0.00060
11.2783 0.00059
11.3095 0.00059
11.3407 0.00059
11.3720 0.00058
11.4032 0.00057
11.4344 0.00056
11.4657 0.00055
11.4969 0.00055
11.5281 0.00054
11.5594 0.00053
11.5906 0.00052
11.6219 0.00052
11.6531 0.00051
11.6843 0.00051
11.7156 0.00050
11.7468 0.00050
11.7780 0.00049
11.8093 0.00048
11.8405 0.00048
11.8717 0.00047
11.9030 0.00047
11.9342 0.00046
11.9654 0.00046
11.9967 0.00045
12.0279 0.00045
12.0591 0.00044
12.0904 0.00044
12.1216 0.00043
12.1529 0.00042
12.1841 0.00042
12.2153 0.00041
12.2466 0.00041
12.2778 0.00040
12.3090 0.00040
12.3403 0.00040
12.3715 0.00039
12.4027 0.00039
12.4340 0.00038
12.4652 0.00038
12.4964 0.00038
12.5277 0.00037
12.5589 0.00037
12.5901 0.00037
12.6214 0.00036
12.6526 0.00036
12.6839 0.00036
12.7151 0.00036
12.7463 0.00035
12.7776 0.00035
12.8088 0.00035
12.8400 0.00034
12.8713 0.00034
12.9025 0.00034
12.9337 0.00034
12.9650 0.00033
12.9962 0.00033
13.0274 0.00033
13.0587 0.00033
13.0899 0.00032
13.1211 0.00032
13.1524 0.00032
13.1836 0.00032
13.2148 0.00031
13.2461 0.00031
13.2773 0.00031
13.3086 0.00031
13.3398 0.00030
13.3710 0.00030
13.4023 0.00030
13.4335 0.00030
13.4647 0.00029
13.4960 0.00029
13.5272 0.00029
13.5584 0.00029
13.5897 0.00029
13.6209 0.00028
13.6521 0.00028
13.6834 0.00028
13.7146 0.00028
13.7458 0.00028
13.7771 0.00027
13.8083 0.00027
13.8396 0.00027
13.8708 0.00027
13.9020 0.00027
13.9333 0.00026
13.9645 0.00026
13.9957 0.00026
14.0270 0.00026
14.0582 0.00026
14.0894 0.00026
14.1207 0.00025
14.1519 0.00025
14.1831 0.00025
14.2144 0.00025
14.2456 0.00025
14.2768 0.00025
14.3081 0.00024
14.3393 0.00024
14.3706 0.00024
14.4018 0.00024
14.4330 0.00024
14.4643 0.00024
14.4955 0.00023
14.5267 0.00023
14.5580 0.00023
14.5892 0.00023
14.6204 0.00023
14.6517 0.00023
14.6829 0.00023
14.7141 0.00022
14.7454 0.00022
14.7766 0.00022
14.8078 0.00022
14.8391 0.00022
14.8703 0.00022
14.9016 0.00022
14.9328 0.00022
14.9640 0.00021
14.9953 0.00021
15.0265 0.00021
15.0577 0.00021
15.0890 0.00021
15.1202 0.00021
15.1514 0.00021
15.1827 0.00021
15.2139 0.00020
15.2451 0.00020
15.2764 0.00020
15.3076 0.00020
15.3388 0.00020
15.3701 0.00020
15.4013 0.00020
15.4326 0.00020
15.4638 0.00019
15.4950 0.00019
15.5263 0.00019
15.5575 0.00019
15.5887 0.00019
15.6200 0.00019
15.6512 0.00019
15.6824 0.00019
15.7137 0.00019
15.7449 0.00018
15.7761 0.00018
15.8074 0.00018
15.8386 0.00018
15.8698 0.00018
15.9011 0.00018
15.9323 0.00018
15.9635 0.00018
15.9948 0.00018
16.0260 0.00018
16.0573 0.00017
16.0885 0.00017
16.1197 0.00017
16.1510 0.00017
16.1822 0.00017
16.2134 0.00017
16.2447 0.00017
16.2759 0.00017
16.3071 0.00017
16.3384 0.00017
16.3696 0.00017
16.4008 0.00016
16.4321 0.00016
16.4633 0.00016
16.4945 0.00016
16.5258 0.00016
16.5570 0.00016
16.5883 0.00016
16.6195 0.00016
16.6507 0.00016
16.6820 0.00016
16.7132 0.00016
16.7444 0.00016
16.7757 0.00015
16.8069 0.00015
16.8381 0.00015
16.8694 0.00015
16.9006 0.00015
16.9318 0.00015
16.9631 0.00015
16.9943 0.00015
17.0255 0.00015
17.0568 0.00015
17.0880 0.00015
17.1193 0.00015
17.1505 0.00015
17.1817 0.00014
17.2130 0.00014
17.2442 0.00014
17.2754 0.00014
17.3067 0.00014
17.3379 0.00014
17.3691 0.00014
17.4004 0.00014
17.4316 0.00014
17.4628 0.00014
17.4941 0.00014
17.5253 0.00014
17.5565 0.00014
17.5878 0.00014
17.6190 0.00014
17.6503 0.00013
17.6815 0.00013
17.7127 0.00013
17.7440 0.00013
17.7752 0.00013
17.8064 0.00013
17.8377 0.00013
17.8689 0.00013
17.9001 0.00013
17.9314 0.00013
17.9626 0.00013
17.9938 0.00013
18.0251 0.00013
18.0563 0.00013
18.0875 0.00013
18.1188 0.00013
18.1500 0.00013
18.1813 0.00012
18.2125 0.00012
18.2437 0.00012
18.2750 0.00012
18.3062 0.00012
18.3374 0.00012
18.3687 0.00012
18.3999 0.00012
18.4311 0.00012
18.4624 0.00012
18.4936 0.00012
18.5248 0.00012
18.5561 0.00012
18.5873 0.00012
18.6185 0.00012
18.6498 0.00012
18.6810 0.00012
18.7122 0.00012
18.7435 0.00011
18.7747 0.00011
18.8060 0.00011
18.8372 0.00011
18.8684 0.00011
18.8997 0.00011
18.9309 0.00011
18.9621 0.00011
18.9934 0.00011
19.0246 0.00011
19.0558 0.00011
19.0871 0.00011
19.1183 0.00011
19.1495 0.00011
19.1808 0.00011
19.2120 0.00011
19.2432 0.00011
19.2745 0.00011
19.3057 0.00011
19.3370 0.00011
19.3682 0.00011
19.3994 0.00010
19.4307 0.00010
19.4619 0.00010
19.4931 0.00010
19.5244 0.00010
19.5556 0.00010
19.5868 0.00010
19.6181 0.00010
19.6493 0.00010
19.6805 0.00010
19.7118 0.00010
19.7430 0.00010
19.7742 0.00010
19.8055 0.00010
19.8367 0.00010
19.8680 0.00010
19.8992 0.00010
19.9304 0.00010
19.9617 0.00010
19.9929 0.00010
20.0241 0.00010
20.0554 0.00010
20.0866 0.00010
20.1178 0.00010
20.1491 0.00010
20.1803 0.00009
20.2115 0.00009
20.2428 0.00009
20.2740 0.00009
20.3052 0.00009
20.3365 0.00009
20.3677 0.00009
20.3990 0.00009
20.4302 0.00009
20.4614 0.00009
20.4927 0.00009
20.5239 0.00009
20.5551 0.00009
20.5864 0.00009
20.6176 0.00009
20.6488 0.00009
20.6801 0.00009
20.7113 0.00009
20.7425 0.00009
20.7738 0.00009
20.8050 0.00009
20.8362 0.00009
20.8675 0.00009
20.8987 0.00009
20.9300 0.00009
20.9612 0.00009
20.9924 0.00009
21.0237 0.00009


==> figs/n3_inf_eta.dat <==
x y
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.05 1
0.05 1
0.05 1
0.05 1
0.05 1
0.05 1
0.05 1
0.05 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.15 1
0.18 1
0.18 1
0.18 1
0.18 1
0.18 1
0.18 1
0.18 1
0.07 1
0.22 1
0.4 1
0.03 1
0.07 1
0.22 1
0.4 1
0.9 1
0.03 1
0.9 1
0.03 1
0.07 1
0.9 1
0.4 1
0.9 1
0.03 1
0.07 1
0.22 1
0.4 1


==> figs/n3_inf_frac.dat <==
x y
0.666667 1
0.7 1
0.8 1
0.9 1
0.95 1
0.99 1
0.666667 1
0.933333 1
0.666667 1
0.7 1
0.8 1
0.9 1
0.95 1
0.99 1
0.666667 1
0.933333 1
0.666667 1
0.7 1
0.8 1
0.9 1
0.95 1
0.99 1
0.666667 1
0.933333 1
0.666667 1
0.7 1
0.8 1
0.9 1
0.95 1
0.99 1
0.666667 1
0.1 1
0.35 1
0.75 1
0.1 1
0.35 1
0.75 1
0.1 1
0.35 1
0.75 1
0.1 1
0.35 1
0.75 1
0.75 1
0.1 1
0.35 1
0.75 1
0.1 1
0.35 1
0.75 1


==> figs/n3_pub_eta_hi.dat <==
x y
0.15 49.8248
0.15 318.87
0.15 1711.11
0.15 23343.7
0.15 1.69421e+06
0.15 12.7753
0.15 22.236
0.15 17.8403
0.15 21.0589
0.15 17.1586
0.15 412.615
0.15 96.8779
0.15 81.0059
0.15 255.568
0.15 378.609
0.15 468.313
0.15 372.081
0.15 189.754
0.15 118.072
0.15 89.2611
0.15 74.6724
0.15 45.7905
0.15 43.7884
0.15 41.198
0.15 23.7496
0.05 93.1231
0.05 615.266
0.05 3328.79
0.05 46080.7
0.05 3.66454e+06
0.05 41.7732
0.05 91.9911
0.05 72.3407
0.05 87.9334
0.05 62.1204
0.05 1683.44
0.05 129.743
0.05 468.392
0.05 791.615
0.05 950.807
0.05 754.562
0.05 697.858
0.05 241.717
0.05 194.424
0.05 156.243
0.05 214.216
0.05 150.131
0.05 119.939
0.05 97.4302
0.15 90.2297
0.15 585.025
0.15 10135.7
0.15 9.27405
0.15 15.3767
0.15 5.44559
0.15 104.458
0.15 54.0749
0.15 138.772
0.15 224.584
0.15 203.105
0.15 116.317
0.15 65.268
0.15 31.8796
0.15 25.7707
0.15 10.4759
0.15 9.29355
0.15 8.90004
0.15 8.85349
0.15 6.32915
0.18 46.1917
0.18 107.882
0.18 402.828
0.18 3873.78
0.18 14.3554
0.18 25.8868
0.18 48.9848
0.18 18.8182
0.18 41.0102
0.18 71.1286
0.18 53.7715
0.18 35.4202
0.18 28.5736
0.18 24.5204
0.18 25.0128
0.18 21.7539
0.18 28.2299
0.18 22.1051
0.18 22.0388
0.18 20.3088
0.18 20.3088
0.4 2.40587
0.07 58.9507
0.03 35.9
0.4 3.01178
0.9 2.00483
0.4 3.21755
0.07 31.629
0.22 447.356
0.07 30.7605
0.9 20.7486
0.03 216632
0.9 5.86356
0.22 214.569
0.9 4.80414
0.22 10.0259
0.18 22.433
0.18 13.5
0.18 17.821
0.18 20.6766
0.18 100.335
0.18 17.0981
0.18 15.4684
0.18 10.5221
0.18 21.0475
0.18 15.9495
0.18 21.1485
0.18 16.7192
0.18 10.5197
0.18 15.461
0.18 15.9495
0.18 21.0475
0.18 16.7192
0.18 21.1485
0.18 13.5
0.18 22.5621
0.18 20.6757
0.18 17.8039
0.18 17.0589
0.18 100.335
0.18 10.5214
0.18 15.4371
0.18 15.9495
0.18 21.0507
0.18 16.7192
0.18 21.1456
0.18 15.4952
0.18 10.5215
0.18 21.0475
0.18 15.9495
0.18 21.1485
0.18 16.7192
0.18 21.0661
0.18 16.1609
0.18 29.9509
0.18 21.3021
0.18 33.7276
0.18 15.0551
0.18 57.2786
0.18 36.14
0.18 16.9145
0.18 19.0544
0.18 27.0142
0.18 17.8042
0.18 31.2654
0.18 22.3655
0.18 43.2728
0.18 22.3768
0.18 18.5343
0.18 18.5343
0.18 23.621
0.18 23.621
0.18 26.4519
0.18 26.4518
0.18 23.605
0.18 23.6049
0.18 19.0544
0.18 16.9145
0.18 17.8042
0.18 27.0142
0.18 22.3655
0.18 31.2654
0.18 22.3768
0.18 43.2728
0.18 16.1609
0.18 21.0661
0.18 21.3021
0.18 29.951
0.18 15.0552
0.18 33.7281
0.18 36.1395
0.18 57.2786
0.18 19.0544
0.18 16.9145
0.18 17.8042
0.18 27.0142
0.18 22.3655
0.18 31.2655
0.18 22.377
0.18 43.2728
0.18 18.5343
0.18 18.5343
0.18 23.621
0.18 23.621
0.18 26.4519
0.18 26.4518
0.18 23.605
0.18 23.6049
0.18 16.9145
0.18 19.0544
0.18 27.0142
0.18 17.8042
0.18 31.2655
0.18 22.3655
0.18 43.2728
0.18 22.3766
0.15 59.97
0.15 185.374
0.15 294.113
0.15 260.529
0.15 230.065
0.15 86.4935
0.15 80.9267
0.15 53.9868
0.15 32.1844
0.15 16.7308
0.15 15.0629
0.15 15.0629
0.15 11.651
0.15 78.9272
0.15 161.885
0.15 317.014
0.15 433.031
0.15 393.781
0.15 188.467
0.15 86.0295
0.15 68.3965
0.15 39.142
0.15 37.4336
0.15 25.9244
0.15 20.8835
0.15 18.6181
0.15 58.2951
0.15 117.927
0.15 137.617
0.15 262.265
0.15 219.514
0.15 70.3923
0.15 43.3175
0.15 29.1292
0.15 19.6207
0.15 17.0469
0.15 16.4203
0.15 16.7864
0.15 14.9605
0.15 51.107
0.15 125.164
0.15 160.114
0.15 172.839
0.15 153.928
0.15 48.2768
0.15 32.2895
0.15 25.0175
0.15 18.4425
0.15 15.9416
0.15 14.6913
0.15 13.9455
0.15 13.5107
0.15 44.9849
0.15 89.669
0.15 201.982
0.15 229.252
0.15 254.685
0.15 106.358
0.15 72.3626
0.15 54.4892
0.15 25.2791
0.15 19.7058
0.15 19.7058
0.15 19.48
0.15 19.48
0.15 59.4591
0.15 219.171
0.15 340.255
0.15 381.777
0.15 245.458
0.15 134.038
0.15 109.668
0.15 50.4884
0.15 29.14
0.15 24.845
0.15 20.8906
0.15 17.1724
0.15 22.8195
0.15 71.7041
0.15 335.05
0.15 419.944
0.15 517.858
0.15 469.307
0.15 190.44
0.15 140.31
0.15 71.2774
0.15 51.9306
0.15 39.5225
0.15 35.6454
0.15 34.1295
0.15 25.6527
0.15 61.1217
0.15 261.739
0.15 285.586
0.15 386.89
0.15 559.246
0.15 207.26
0.15 129.644
0.15 110.999
0.15 60.3632
0.15 45.4636
0.15 40.5328
0.15 40.1146
0.15 29.3188
0.18 9.49782
0.18 9.54082
0.18 9.07975
0.18 10.1309


==> figs/n3_pub_eta_lo.dat <==
x y
0.15 4.16194
0.15 20.4761
0.15 2.86795
0.15 4.23313
0.15 5.91178
0.15 0.541258
0.15 0.772647
0.15 0.603089
0.15 0.76125
0.15 1.05803
0.15 0.576719
0.15 0.577991
0.15 0.542411
0.15 0.538219
0.15 0.774851
0.15 0.658547
0.15 1.28566
0.15 4.73588
0.15 1.19573
0.15 1.44007
0.15 3.25833
0.15 5.8379
0.15 2.19782
0.15 9.31668
0.05 6.06246
0.05 31.2752
0.05 4.13933
0.05 7.33168
0.05 11.4238
0.05 0.618623
0.05 0.50247
0.05 0.847058
0.05 0.510185
0.05 1.24903
0.05 0.572742
0.05 0.566029
0.05 0.582101
0.05 1.06683
0.05 0.753713
0.05 1.1962
0.05 1.08168
0.05 0.900225
0.05 1.16369
0.05 0.910908
0.05 1.77798
0.05 19.2085
0.05 1.25774
0.05 4.2059
0.05 29.9282
0.15 2.26233
0.15 4.33996
0.15 9.39874
0.15 24.4163
0.15 1.56865
0.15 2.0513
0.15 2.31465
0.15 5.30927
0.15 7.45697
0.15 0.546425
0.15 0.536533
0.15 0.561638
0.15 0.540927
0.15 1.11884
0.15 0.886073
0.15 0.695576
0.15 0.924942
0.15 0.822283
0.15 1.13607
0.15 0.734767
0.15 0.711563
0.15 0.898994
0.15 1.00457
0.15 1.89057
0.15 1.10473
0.15 5.37796
0.15 5.6364
0.15 4.04329
0.15 16.7255
0.18 2.79446
0.18 7.19439
0.18 21.4683
0.18 1.68931
0.18 3.26708
0.18 4.91343
0.18 10.6945
0.18 0.592847
0.18 0.504487
0.18 0.767342
0.18 0.514575
0.18 0.540954
0.18 0.538881
0.18 0.581605
0.18 0.55789
0.18 0.581035
0.18 0.702832
0.18 1.22047
0.18 0.621011
0.18 0.700505
0.18 1.82909
0.18 0.667198
0.18 1.18261
0.18 2.35865
0.18 10.6997
0.18 1.39499
0.18 7.47647
0.07 1.13791
0.22 1.52234
0.9 0.5
0.03 0.968891
0.07 1.60205
0.22 0.5
0.4 0.5
0.9 0.5
0.03 1.14193
0.07 2.26668
0.22 2.30274
0.4 0.674994
0.9 0.558668
0.03 18.1555
0.07 0.515502
0.22 0.5
0.4 0.794973
0.9 0.571755
0.03 14.9652
0.22 0.531822
0.4 0.602826
0.9 0.619163
0.03 0.5
0.07 0.5
0.22 0.511787
0.4 0.703548
0.9 0.651915
0.07 1.38137
0.22 1.51177
0.4 1.42104
0.9 0.5
0.03 0.863505
0.07 2.79673
0.22 3.19624
0.03 0.549165
0.07 0.59243
0.22 0.708773
0.4 0.5
0.9 0.5
0.03 0.507222
0.07 6.10425
0.22 4.07228
0.9 0.649319
0.03 20.9997
0.22 0.608095
0.4 0.5
0.9 0.925173
0.03 2.22313
0.07 9.2752
0.4 0.543372
0.9 0.653504
0.03 2.79916
0.07 0.5
0.22 0.5
0.4 0.523332
0.9 0.629679
0.03 3.09349
0.22 0.771447
0.4 1.03961
0.9 1.44845
0.03 0.570194
0.07 0.641817
0.22 1.01194
0.4 5.26891
0.07 0.550689
0.22 0.851442
0.4 2.39222
0.9 0.5
0.03 0.5
0.07 0.503565
0.22 5.84329
0.4 4.47741
0.03 8.59014
0.07 45.02
0.4 0.5
0.9 0.5
0.03 14.6463
0.9 0.5
0.03 0.5
0.07 0.5
0.22 0.5
0.4 0.5
0.9 0.5
0.07 0.5
0.22 0.5
0.22 0.5
0.4 0.5
0.03 0.5
0.07 0.5
0.22 0.5
0.9 0.5
0.03 0.5
0.22 0.5
0.4 0.810127
0.03 0.500944
0.07 0.5
0.22 0.501918
0.4 0.5
0.9 0.5
0.03 0.5
0.07 0.500152
0.22 0.5
0.4 0.5
0.9 0.5
0.03 0.827489
0.07 2.24126
0.22 0.5
0.4 0.5
0.9 0.5
0.03 0.688668
0.07 1.40486
0.4 0.5
0.9 0.5
0.03 1.10032
0.07 0.5
0.22 0.5
0.4 0.5
0.9 0.5
0.03 0.522629
0.07 0.642933
0.22 0.501312
0.4 0.524241
0.9 0.811073
0.03 0.501225
0.07 0.503078
0.22 0.55699
0.18 12.3074
0.18 10.7731
0.18 12.4441
0.18 15.7196
0.18 15.7196
0.18 12.4441
0.18 10.7579
0.18 12.2781
0.18 15.7196
0.18 12.4441
0.18 12.4441
0.18 15.7196


==> figs/n3_pub_frac_hi.dat <==
x y
0.2 49.8248
0.3 318.87
0.4 1711.11
0.5 23343.7
0.6 1.69421e+06
0.5 12.7753
0.7 22.236
0.85 17.8403
0.9 21.0589
0.95 17.1586
0.99 412.615
0.9 96.8779
0.253333 81.0059
0.363333 255.568
0.426667 378.609
0.523333 468.313
0.603333 372.081
0.666667 189.754
0.706667 118.072
0.743333 89.2611
0.766667 74.6724
0.786667 45.7905
0.796667 43.7884
0.806667 41.198
0.816667 23.7496
0.2 93.1231
0.3 615.266
0.4 3328.79
0.5 46080.7
0.6 3.66454e+06
0.5 41.7732
0.7 91.9911
0.85 72.3407
0.9 87.9334
0.95 62.1204
0.99 1683.44
0.25 129.743
0.353333 468.392
0.446667 791.615
0.516667 950.807
0.603333 754.562
0.673333 697.858
0.733333 241.717
0.75 194.424
0.776667 156.243
0.783333 214.216
0.796667 150.131
0.806667 119.939
0.82 97.4302
0.4 90.2297
0.5 585.025
0.6 10135.7
0.85 9.27405
0.9 15.3767
0.95 5.44559
0.99 104.458
0.396667 54.0749
0.51 138.772
0.626667 224.584
0.723333 203.105
0.783333 116.317
0.836667 65.268
0.88 31.8796
0.89 25.7707
0.916667 10.4759
0.926667 9.29355
0.93 8.90004
0.933333 8.85349
0.946667 6.32915
0.3 46.1917
0.4 107.882
0.5 402.828
0.6 3873.78
0.7 14.3554
0.85 25.8868
0.9 48.9848
0.95 18.8182
0.366667 41.0102
0.543333 71.1286
0.646667 53.7715
0.72 35.4202
0.75 28.5736
0.783333 24.5204
0.816667 25.0128
0.85 21.7539
0.863333 28.2299
0.88 22.1051
0.896667 22.0388
0.903333 20.3088
0.903333 20.3088
0.75 2.40587
0.75 58.9507
0.75 35.9
0.349567 3.01178
0.75 2.00483
0.75 3.21755
0.75 31.629
0.75 447.356
0.75 30.7605
0.349567 20.7486
0.75 216632
0.75 5.86356
0.75 214.569
0.75 4.80414
0.75 10.0259
0.7 22.433
0.7 13.5
0.85 17.821
0.85 20.6766
0.95 100.335
0.95 17.0981
0.7 15.4684
0.7 10.5221
0.85 21.0475
0.85 15.9495
0.95 21.1485
0.95 16.7192
0.7 10.5197
0.7 15.461
0.85 15.9495
0.85 21.0475
0.95 16.7192
0.95 21.1485
0.7 13.5
0.7 22.5621
0.85 20.6757
0.85 17.8039
0.95 17.0589
0.95 100.335
0.7 10.5214
0.7 15.4371
0.85 15.9495
0.85 21.0507
0.95 16.7192
0.95 21.1456
0.7 15.4952
0.7 10.5215
0.85 21.0475
0.85 15.9495
0.95 21.1485
0.95 16.7192
0.5 21.0661
0.5 16.1609
0.7 29.9509
0.7 21.3021
0.85 33.7276
0.85 15.0551
0.95 57.2786
0.95 36.14
0.5 16.9145
0.5 19.0544
0.7 27.0142
0.7 17.8042
0.85 31.2654
0.85 22.3655
0.95 43.2728
0.95 22.3768
0.5 18.5343
0.5 18.5343
0.7 23.621
0.7 23.621
0.85 26.4519
0.85 26.4518
0.95 23.605
0.95 23.6049
0.5 19.0544
0.5 16.9145
0.7 17.8042
0.7 27.0142
0.85 22.3655
0.85 31.2654
0.95 22.3768
0.95 43.2728
0.5 16.1609
0.5 21.0661
0.7 21.3021
0.7 29.951
0.85 15.0552
0.85 33.7281
0.95 36.1395
0.95 57.2786
0.5 19.0544
0.5 16.9145
0.7 17.8042
0.7 27.0142
0.85 22.3655
0.85 31.2655
0.95 22.377
0.95 43.2728
0.5 18.5343
0.5 18.5343
0.7 23.621
0.7 23.621
0.85 26.4519
0.85 26.4518
0.95 23.605
0.95 23.6049
0.5 16.9145
0.5 19.0544
0.7 27.0142
0.7 17.8042
0.85 31.2655
0.85 22.3655
0.95 43.2728
0.95 22.3766
0.25 59.97
0.343333 185.374
0.453333 294.113
0.54 260.529
0.603333 230.065
0.67 86.4935
0.713333 80.9267
0.75 53.9868
0.773333 32.1844
0.8 16.7308
0.81 15.0629
0.81 15.0629
0.816667 11.651
0.253333 78.9272
0.323333 161.885
0.433333 317.014
0.513333 433.031
0.58 393.781
0.643333 188.467
0.693333 86.0295
0.733333 68.3965
0.77 39.142
0.776667 37.4336
0.786667 25.9244
0.8 20.8835
0.803333 18.6181
0.25 58.2951
0.326667 117.927
0.433333 137.617
0.536667 262.265
0.596667 219.514
0.676667 70.3923
0.716667 43.3175
0.75 29.1292
0.776667 19.6207
0.793333 17.0469
0.796667 16.4203
0.81 16.7864
0.813333 14.9605
0.253333 51.107
0.356667 125.164
0.436667 160.114
0.516667 172.839
0.586667 153.928
0.67 48.2768
0.713333 32.2895
0.74 25.0175
0.76 18.4425
0.783333 15.9416
0.79 14.6913
0.796667 13.9455
0.8 13.5107
0.23 44.9849
0.33 89.669
0.436667 201.982
0.513333 229.252
0.583333 254.685
0.65 106.358
0.7 72.3626
0.74 54.4892
0.766667 25.2791
0.783333 19.7058
0.783333 19.7058
0.79 19.48
0.79 19.48
0.263333 59.4591
0.376667 219.171
0.466667 340.255
0.52 381.777
0.61 245.458
0.663333 134.038
0.706667 109.668
0.75 50.4884
0.786667 29.14
0.79 24.845
0.8 20.8906
0.81 17.1724
0.816667 22.8195
0.276667 71.7041
0.363333 335.05
0.45 419.944
0.53 517.858
0.613333 469.307
0.67 190.44
0.713333 140.31
0.746667 71.2774
0.766667 51.9306
0.783333 39.5225
0.79 35.6454
0.796667 34.1295
0.81 25.6527
0.233333 61.1217
0.353333 261.739
0.463333 285.586
0.543333 386.89
0.603333 559.246
0.676667 207.26
0.706667 129.644
0.726667 110.999
0.763333 60.3632
0.78 45.4636
0.79 40.5328
0.793333 40.1146
0.816667 29.3188
0.5 9.49782
0.7 9.54082
0.85 9.07975
0.95 10.1309


==> figs/n3_pub_frac_lo.dat <==
x y
0.05 4.16194
0.1 20.4761
0.1 2.86795
0.2 4.23313
0.3 5.91178
0.1 0.541258
0.1 0.772647
0.1 0.603089
0.1 0.76125
0.3 1.05803
0.3 0.576719
0.3 0.577991
0.3 0.542411
0.5 0.538219
0.5 0.774851
0.5 0.658547
0.5 1.28566
0.7 4.73588
0.7 1.19573
0.7 1.44007
0.7 3.25833
0.9 5.8379
0.9 2.19782
0.9 9.31668
0.05 6.06246
0.1 31.2752
0.1 4.13933
0.2 7.33168
0.3 11.4238
0.1 0.618623
0.1 0.50247
0.1 0.847058
0.1 0.510185
0.3 1.24903
0.3 0.572742
0.3 0.566029
0.3 0.582101
0.5 1.06683
0.5 0.753713
0.5 1.1962
0.5 1.08168
0.7 0.900225
0.7 1.16369
0.7 0.910908
0.7 1.77798
0.9 19.2085
0.9 1.25774
0.9 4.2059
0.9 29.9282
0.05 2.26233
0.1 4.33996
0.2 9.39874
0.3 24.4163
0.1 1.56865
0.2 2.0513
0.3 2.31465
0.5 5.30927
0.7 7.45697
0.1 0.546425
0.1 0.536533
0.1 0.561638
0.1 0.540927
0.3 1.11884
0.3 0.886073
0.3 0.695576
0.3 0.924942
0.5 0.822283
0.5 1.13607
0.5 0.734767
0.5 0.711563
0.7 0.898994
0.7 1.00457
0.7 1.89057
0.7 1.10473
0.9 5.37796
0.9 5.6364
0.9 4.04329
0.9 16.7255
0.05 2.79446
0.1 7.19439
0.2 21.4683
0.1 1.68931
0.2 3.26708
0.3 4.91343
0.5 10.6945
0.1 0.592847
0.1 0.504487
0.1 0.767342
0.1 0.514575
0.3 0.540954
0.3 0.538881
0.3 0.581605
0.3 0.55789
0.5 0.581035
0.5 0.702832
0.5 1.22047
0.5 0.621011
0.7 0.700505
0.7 1.82909
0.7 0.667198
0.7 1.18261
0.9 2.35865
0.9 10.6997
0.9 1.39499
0.9 7.47647
0.0995671 1.13791
0.349567 1.52234
0.0995671 0.5
0.349567 0.968891
0.75 1.60205
0.0995671 0.5
0.349567 0.5
0.75 0.5
0.0995671 1.14193
0.349567 2.26668
0.75 2.30274
0.0995671 0.674994
0.349567 0.558668
0.75 18.1555
0.0995671 0.515502
0.349567 0.5
0.75 0.794973
0.0995671 0.571755
0.349567 14.9652
0.0995671 0.531822
0.349567 0.602826
0.75 0.619163
0.0995671 0.5
0.349567 0.5
0.75 0.511787
0.0995671 0.703548
0.349567 0.651915
0.0995671 1.38137
0.349567 1.51177
0.75 1.42104
0.0995671 0.5
0.349567 0.863505
0.75 2.79673
0.0995671 3.19624
0.0995671 0.549165
0.349567 0.59243
0.75 0.708773
0.0995671 0.5
0.349567 0.5
0.75 0.507222
0.0995671 6.10425
0.349567 4.07228
0.0995671 0.649319
0.349567 20.9997
0.0995671 0.608095
0.349567 0.5
0.75 0.925173
0.0995671 2.22313
0.349567 9.2752
0.0995671 0.543372
0.349567 0.653504
0.75 2.79916
0.0995671 0.5
0.349567 0.5
0.75 0.523332
0.0995671 0.629679
0.349567 3.09349
0.0995671 0.771447
0.349567 1.03961
0.75 1.44845
0.0995671 0.570194
0.349567 0.641817
0.75 1.01194
0.0995671 5.26891
0.0995671 0.550689
0.349567 0.851442
0.75 2.39222
0.0995671 0.5
0.349567 0.5
0.75 0.503565
0.0995671 5.84329
0.349567 4.47741
0.0995671 8.59014
0.349567 45.02
0.0995671 0.5
0.349567 0.5
0.75 14.6463
0.1 0.5
0.35 0.5
0.75 0.5
0.1 0.5
0.35 0.5
0.75 0.5
0.1 0.5
0.35 0.5
0.1 0.5
0.35 0.5
0.1 0.5
0.35 0.5
0.75 0.5
0.1 0.5
0.35 0.5
0.1 0.5
0.35 0.810127
0.1 0.500944
0.35 0.5
0.75 0.501918
0.1 0.5
0.35 0.5
0.75 0.5
0.1 0.500152
0.35 0.5
0.75 0.5
0.1 0.5
0.35 0.827489
0.75 2.24126
0.1 0.5
0.35 0.5
0.75 0.5
0.1 0.688668
0.35 1.40486
0.1 0.5
0.35 0.5
0.75 1.10032
0.1 0.5
0.35 0.5
0.75 0.5
0.1 0.5
0.35 0.522629
0.75 0.642933
0.1 0.501312
0.35 0.524241
0.75 0.811073
0.1 0.501225
0.35 0.503078
0.75 0.55699
0.5 12.3074
0.5 10.7731
0.5 12.4441
0.5 15.7196
0.5 15.7196
0.5 12.4441
0.5 10.7579
0.5 12.2781
0.5 15.7196
0.5 12.4441
0.5 12.4441
0.5 15.7196


==> figs/n3_thmB_eta.dat <==
x y
0.15 0.485783
0.15 0.498102
0.15 0.308721
0.15 0.30059
0.15 0.331387
0.15 0.321625
0.15 0.279196
0.15 0.180558
0.15 0.178817
0.15 0.157511
0.15 0.131416
0.15 0.0781264
0.15 0.0552192
0.15 0.485397
0.15 0.339419
0.15 0.276987
0.15 0.116869
0.15 0.0305095
0.15 0.00241244
0.15 0.00129448
0.15 0.000299871
0.15 3.14296e-05
0.15 0.995582
0.15 0.766915
0.15 0.798288
0.15 0.768323
0.15 0.629664
0.15 0.655923
0.15 0.801913
0.15 0.926317
0.15 0.806115
0.15 0.630029
0.15 0.571112
0.15 0.513623
0.15 0.348494
0.15 0.47483
0.15 0.378256
0.15 0.254822
0.15 0.227402
0.15 0.306005
0.15 0.264394
0.15 0.228819
0.15 0.269445
0.15 0.264918
0.15 0.256329
0.15 0.267541
0.15 0.18479
0.15 0.0859559
0.15 0.0501999
0.15 0.0313268
0.15 0.0230508
0.15 0.0141331
0.15 0.0135152
0.15 0.0118537
0.15 0.00683336
0.15 0.180558
0.15 0.0064342
0.05 0.707612
0.05 0.760803
0.05 0.577003
0.05 0.579994
0.05 0.644678
0.05 0.63489
0.05 0.603897
0.05 0.504958
0.05 0.506055
0.05 0.469593
0.05 0.410969
0.05 0.262017
0.05 0.210831
0.05 0.700577
0.05 0.587866
0.05 0.535246
0.05 0.382141
0.05 0.126219
0.05 0.00884437
0.05 0.00244961
0.05 0.000363988
0.05 3.74906e-05
0.05 0.873908
0.05 0.997961
0.05 0.857546
0.05 0.999391
0.05 0.789517
0.05 0.908455
0.05 0.952067
0.05 0.951727
0.05 0.759147
0.05 0.689287
0.05 0.740348
0.05 0.68066
0.05 0.546998
0.05 0.836182
0.05 0.657096
0.05 0.54393
0.05 0.479002
0.05 0.495997
0.05 0.450246
0.05 0.417343
0.05 0.449489
0.05 0.555007
0.05 0.551472
0.05 0.611389
0.05 0.460834
0.05 0.376244
0.05 0.127864
0.05 0.102828
0.05 0.0826348
0.05 0.0720399
0.05 0.0484611
0.05 0.0387154
0.05 0.0314497
0.05 0.504958
0.05 0.0319945
0.15 0.720614
0.15 0.595283
0.15 0.462019
0.15 0.342335
0.15 0.38313
0.15 0.355847
0.15 0.351377
0.15 0.291134
0.15 0.286699
0.15 0.255224
0.15 0.213376
0.15 0.138254
0.15 0.0898365
0.15 0.716893
0.15 0.493129
0.15 0.367787
0.15 0.293028
0.15 0.106478
0.15 0.0196647
0.15 0.00698214
0.15 0.00203831
0.15 0.00036215
0.15 0.964346
0.15 0.968812
0.15 0.940817
0.15 0.985793
0.15 0.835487
0.15 0.724711
0.15 0.916483
0.15 0.862129
0.15 0.835371
0.15 0.606524
0.15 0.709222
0.15 0.837806
0.15 0.682778
0.15 0.510328
0.15 0.47945
0.15 0.609263
0.15 0.320921
0.15 0.235498
0.15 0.425237
0.15 0.227756
0.15 0.36863
0.15 0.330129
0.15 0.309488
0.15 0.192658
0.15 0.107228
0.15 0.0584437
0.15 0.0274825
0.15 0.0222161
0.15 0.00868372
0.15 0.00770368
0.15 0.00737735
0.15 0.00733876
0.15 0.00496449
0.15 0.291134
0.15 0.0133544
0.18 0.466705
0.18 0.471805
0.18 0.438571
0.18 0.409293
0.18 0.327624
0.18 0.249106
0.18 0.216034
0.18 0.215743
0.18 0.197809
0.18 0.19571
0.18 0.170018
0.18 0.0919521
0.18 0.0530106
0.18 0.486911
0.18 0.501001
0.18 0.310029
0.18 0.191716
0.18 0.0456412
0.18 0.0134673
0.18 0.00548777
0.18 0.00122489
0.18 0.75348
0.18 0.874151
0.18 0.699506
0.18 0.752366
0.18 0.724997
0.18 0.918175
0.18 0.646664
0.18 0.932647
0.18 0.568051
0.18 0.493094
0.18 0.447784
0.18 0.588547
0.18 0.534798
0.18 0.398536
0.18 0.431239
0.18 0.343078
0.18 0.203434
0.18 0.279111
0.18 0.227617
0.18 0.269489
0.18 0.309643
0.18 0.2385
0.18 0.158378
0.18 0.0912595
0.18 0.0598081
0.18 0.0316171
0.18 0.0230772
0.18 0.0185683
0.18 0.0166325
0.18 0.0126139
0.18 0.00945059
0.18 0.0082398
0.18 0.0082398
0.18 0.215743
0.07 0.540411
0.22 0.124313
0.4 0.00855804
0.9 0.855113
0.03 0.788322
0.07 0.462011
0.22 0.999881
0.4 0.987769
0.9 0.746348
0.03 0.620936
0.07 0.318551
0.22 0.0328847
0.4 0.517732
0.9 0.106585
0.03 0.437027
0.07 0.830712
0.22 0.4152
0.4 0.0753575
0.9 0.163603
0.03 0.534214
0.07 0.0291333
0.22 0.913946
0.4 0.681358
0.9 0.220939
0.03 0.999983
0.07 0.99636
0.22 0.881103
0.4 0.237699
0.9 0.0523174
0.03 0.22849
0.07 0.685911
0.22 0.162524
0.4 0.0161471
0.9 0.563109
0.03 0.601344
0.07 0.299263
0.22 0.253164
0.4 0.0153211
0.9 0.000732948
0.03 0.968558
0.07 0.834339
0.22 0.26246
0.4 1
0.9 0.999767
0.03 0.988065
0.07 0.602576
0.22 0.0872926
0.4 0.00610175
0.9 0.103978
0.03 0.478361
0.07 0.0519185
0.22 0.569408
0.4 0.336204
0.9 0.0569722
0.03 0.731004
0.07 0.417468
0.22 0.163298
0.4 0.906568
0.9 0.578282
0.03 0.551775
0.07 0.999996
0.22 0.996694
0.4 0.871125
0.9 0.340934
0.03 0.544015
0.07 0.305651
0.22 0.446008
0.4 0.141567
0.9 0.0189687
0.03 0.691219
0.07 0.610804
0.22 0.193482
0.4 0.297357
0.9 0.0434262
0.03 0.563558
0.07 0.951509
0.22 0.711385
0.4 0.317196
0.9 1
0.03 0.999947
0.07 0.992683
0.22 0.48631
0.4 0.0996879
0.9 0.00712928
0.03 0.88772
0.07 0.598956
0.22 0.125186
0.4 0.965782
0.9 0.373348
0.03 0.730718
0.07 0.787581
0.22 0.57661
0.4 0.183362
0.9 1
0.03 1
0.07 1
0.22 1
0.4 1
0.9 1
0.03 0.881369
0.07 0.787581
0.22 0.128123
0.4 0.435378
0.9 0.098263
0.03 0.881369
0.07 1
0.22 1
0.9 0.195201
0.03 0.946871
0.07 0.741449
0.22 1
0.4 1
0.9 0.0103578
0.03 1
0.07 1
0.22 1
0.4 0.453055
0.9 0.0655061
0.03 0.728698
0.07 0.877421
0.22 0.648685
0.4 0.361957
0.9 1
0.03 1
0.22 0.365427
0.4 0.125832
0.9 0.0313615
0.03 0.781323
0.07 0.46637
0.22 0.151787
0.4 0.998999
0.9 0.962614
0.03 0.607936
0.07 0.847596
0.22 0.486674
0.4 0.169595
0.9 0.500533
0.03 0.276128
0.07 0.123465
0.22 0.82489
0.4 0.463269
0.9 0.125674
0.03 0.581188
0.07 0.297221
0.22 0.0894738
0.4 0.870758
0.9 0.503937
0.03 0.257215
0.07 0.998951
0.22 0.948701
0.4 0.531163
0.9 0.822834
0.03 0.547877
0.07 0.211319
0.22 0.552337
0.4 0.208964
0.9 0.0601552
0.03 0.799579
0.07 0.452137
0.22 0.147454
0.18 0.162743
0.18 0.236303
0.18 0.0472298
0.18 0.0624632
0.18 0.00412272
0.18 0.0122789
0.18 0.00103138
0.18 0.00103265
0.18 0.326829
0.18 0.401632
0.18 0.0529449
0.18 0.0722025
0.18 0.0198864
0.18 0.0271152
0.18 0.00292891
0.18 0.00354058
0.18 0.401632
0.18 0.326829
0.18 0.0721859
0.18 0.0529193
0.18 0.0271152
0.18 0.0198864
0.18 0.00354058
0.18 0.00292891
0.18 0.235969
0.18 0.162356
0.18 0.0624632
0.18 0.0475014
0.18 0.0122784
0.18 0.00411878
0.18 0.00103272
0.18 0.00103138
0.18 0.401632
0.18 0.326829
0.18 0.0721979
0.18 0.0528378
0.18 0.0271152
0.18 0.0198894
0.18 0.00354058
0.18 0.00292807
0.18 0.326829
0.18 0.401632
0.18 0.0530365
0.18 0.0721983
0.18 0.0198864
0.18 0.0271152
0.18 0.00292891
0.18 0.00354058
0.18 0.0518089
0.18 0.0496496
0.18 0.00980537
0.18 0.00631171
0.18 0.00186206
0.18 0.00110575
0.18 0.000217148
0.18 0.000153624
0.18 0.0725248
0.18 0.0619762
0.18 0.0134445
0.18 0.00855876
0.18 0.00286544
0.18 0.00154769
0.18 0.000529359
0.18 0.000354725
0.18 0.0852586
0.18 0.0852586
0.18 0.0123256
0.18 0.0123256
0.18 0.00237587
0.18 0.00237587
0.18 0.000425416
0.18 0.000425414
0.18 0.0619762
0.18 0.0725248
0.18 0.00855876
0.18 0.0134445
0.18 0.00154769
0.18 0.00286544
0.18 0.000354725
0.18 0.000529359
0.18 0.0496496
0.18 0.0518089
0.18 0.00631171
0.18 0.00980538
0.18 0.00110576
0.18 0.00186207
0.18 0.000153622
0.18 0.000217148
0.18 0.0619762
0.18 0.0725248
0.18 0.00855876
0.18 0.0134445
0.18 0.00154769
0.18 0.00286545
0.18 0.000354727
0.18 0.000529359
0.18 0.0852586
0.18 0.0852586
0.18 0.0123256
0.18 0.0123256
0.18 0.00237587
0.18 0.00237587
0.18 0.000425416
0.18 0.000425414
0.18 0.0725248
0.18 0.0619762
0.18 0.0134445
0.18 0.00855876
0.18 0.00286545
0.18 0.00154769
0.18 0.000529359
0.18 0.000354724
0.15 0.273744
0.15 0.310746
0.15 0.288254
0.15 0.238444
0.15 0.207708
0.15 0.0720296
0.15 0.0517747
0.15 0.0344845
0.15 0.0205537
0.15 0.0102887
0.15 0.008037
0.15 0.008037
0.15 0.00621653
0.15 0.322521
0.15 0.259904
0.15 0.26134
0.15 0.288706
0.15 0.226567
0.15 0.0985459
0.15 0.0421255
0.15 0.0283517
0.15 0.0162181
0.15 0.0155102
0.15 0.0107415
0.15 0.00862044
0.15 0.00768005
0.15 0.280462
0.15 0.274007
0.15 0.254736
0.15 0.299522
0.15 0.241414
0.15 0.0641441
0.15 0.0359014
0.15 0.0241406
0.15 0.0162475
0.15 0.0141162
0.15 0.0135973
0.15 0.0122846
0.15 0.0109478
0.15 0.275473
0.15 0.271419
0.15 0.285916
0.15 0.249304
0.15 0.216849
0.15 0.0635939
0.15 0.0399062
0.15 0.0293636
0.15 0.021644
0.15 0.0163673
0.15 0.0149897
0.15 0.014207
0.15 0.0137641
0.15 0.285819
0.15 0.259621
0.15 0.283875
0.15 0.254446
0.15 0.1947
0.15 0.0758288
0.15 0.0496124
0.15 0.033871
0.15 0.0157137
0.15 0.0119831
0.15 0.0119831
0.15 0.0118458
0.15 0.0118458
0.15 0.289954
0.15 0.236211
0.15 0.266779
0.15 0.281867
0.15 0.178444
0.15 0.0920246
0.15 0.0556274
0.15 0.023155
0.15 0.0133532
0.15 0.0113851
0.15 0.00957295
0.15 0.00786914
0.15 0.0060624
0.15 0.264039
0.15 0.319293
0.15 0.251158
0.15 0.24988
0.15 0.204212
0.15 0.0776336
0.15 0.0509435
0.15 0.0213253
0.15 0.0155344
0.15 0.0118227
0.15 0.0106628
0.15 0.0102094
0.15 0.00767367
0.15 0.312483
0.15 0.300725
0.15 0.241546
0.15 0.286263
0.15 0.235875
0.15 0.0722489
0.15 0.0446993
0.15 0.0380981
0.15 0.0173074
0.15 0.0130331
0.15 0.0116196
0.15 0.0114997
0.15 0.00839655
0.18 0.0110559
0.18 0.00118753
0.18 0.000207441
0.18 1.18325e-05


==> figs/n3_thmB_frac.dat <==
x y
0.05 0.485783
0.1 0.498102
0.2 0.308721
0.3 0.30059
0.4 0.331387
0.5 0.321625
0.6 0.279196
0.666667 0.180558
0.7 0.178817
0.8 0.157511
0.9 0.131416
0.95 0.0781264
0.99 0.0552192
0.1 0.485397
0.2 0.339419
0.3 0.276987
0.5 0.116869
0.7 0.0305095
0.85 0.00241244
0.9 0.00129448
0.95 0.000299871
0.99 3.14296e-05
0.1 0.995582
0.1 0.766915
0.1 0.798288
0.1 0.768323
0.3 0.629664
0.3 0.655923
0.3 0.801913
0.3 0.926317
0.5 0.806115
0.5 0.630029
0.5 0.571112
0.5 0.513623
0.7 0.348494
0.7 0.47483
0.7 0.378256
0.7 0.254822
0.9 0.227402
0.9 0.306005
0.9 0.264394
0.9 0.228819
0.253333 0.269445
0.363333 0.264918
0.426667 0.256329
0.523333 0.267541
0.603333 0.18479
0.666667 0.0859559
0.706667 0.0501999
0.743333 0.0313268
0.766667 0.0230508
0.786667 0.0141331
0.796667 0.0135152
0.806667 0.0118537
0.816667 0.00683336
0.666667 0.180558
0.933333 0.0064342
0.05 0.707612
0.1 0.760803
0.2 0.577003
0.3 0.579994
0.4 0.644678
0.5 0.63489
0.6 0.603897
0.666667 0.504958
0.7 0.506055
0.8 0.469593
0.9 0.410969
0.95 0.262017
0.99 0.210831
0.1 0.700577
0.2 0.587866
0.3 0.535246
0.5 0.382141
0.7 0.126219
0.85 0.00884437
0.9 0.00244961
0.95 0.000363988
0.99 3.74906e-05
0.1 0.873908
0.1 0.997961
0.1 0.857546
0.1 0.999391
0.3 0.789517
0.3 0.908455
0.3 0.952067
0.3 0.951727
0.5 0.759147
0.5 0.689287
0.5 0.740348
0.5 0.68066
0.7 0.546998
0.7 0.836182
0.7 0.657096
0.7 0.54393
0.9 0.479002
0.9 0.495997
0.9 0.450246
0.9 0.417343
0.25 0.449489
0.353333 0.555007
0.446667 0.551472
0.516667 0.611389
0.603333 0.460834
0.673333 0.376244
0.733333 0.127864
0.75 0.102828
0.776667 0.0826348
0.783333 0.0720399
0.796667 0.0484611
0.806667 0.0387154
0.82 0.0314497
0.666667 0.504958
0.933333 0.0319945
0.05 0.720614
0.1 0.595283
0.2 0.462019
0.3 0.342335
0.4 0.38313
0.5 0.355847
0.6 0.351377
0.666667 0.291134
0.7 0.286699
0.8 0.255224
0.9 0.213376
0.95 0.138254
0.99 0.0898365
0.1 0.716893
0.2 0.493129
0.3 0.367787
0.5 0.293028
0.7 0.106478
0.85 0.0196647
0.9 0.00698214
0.95 0.00203831
0.99 0.00036215
0.1 0.964346
0.1 0.968812
0.1 0.940817
0.1 0.985793
0.3 0.835487
0.3 0.724711
0.3 0.916483
0.3 0.862129
0.5 0.835371
0.5 0.606524
0.5 0.709222
0.5 0.837806
0.7 0.682778
0.7 0.510328
0.7 0.47945
0.7 0.609263
0.9 0.320921
0.9 0.235498
0.9 0.425237
0.9 0.227756
0.396667 0.36863
0.51 0.330129
0.626667 0.309488
0.723333 0.192658
0.783333 0.107228
0.836667 0.0584437
0.88 0.0274825
0.89 0.0222161
0.916667 0.00868372
0.926667 0.00770368
0.93 0.00737735
0.933333 0.00733876
0.946667 0.00496449
0.666667 0.291134
0.933333 0.0133544
0.05 0.466705
0.1 0.471805
0.2 0.438571
0.3 0.409293
0.4 0.327624
0.5 0.249106
0.6 0.216034
0.666667 0.215743
0.7 0.197809
0.8 0.19571
0.9 0.170018
0.95 0.0919521
0.99 0.0530106
0.1 0.486911
0.2 0.501001
0.3 0.310029
0.5 0.191716
0.7 0.0456412
0.85 0.0134673
0.9 0.00548777
0.95 0.00122489
0.1 0.75348
0.1 0.874151
0.1 0.699506
0.1 0.752366
0.3 0.724997
0.3 0.918175
0.3 0.646664
0.3 0.932647
0.5 0.568051
0.5 0.493094
0.5 0.447784
0.5 0.588547
0.7 0.534798
0.7 0.398536
0.7 0.431239
0.7 0.343078
0.9 0.203434
0.9 0.279111
0.9 0.227617
0.9 0.269489
0.366667 0.309643
0.543333 0.2385
0.646667 0.158378
0.72 0.0912595
0.75 0.0598081
0.783333 0.0316171
0.816667 0.0230772
0.85 0.0185683
0.863333 0.0166325
0.88 0.0126139
0.896667 0.00945059
0.903333 0.0082398
0.903333 0.0082398
0.666667 0.215743
0.0995671 0.540411
0.349567 0.124313
0.75 0.00855804
0.0995671 0.855113
0.349567 0.788322
0.75 0.462011
0.0995671 0.999881
0.349567 0.987769
0.75 0.746348
0.0995671 0.620936
0.349567 0.318551
0.75 0.0328847
0.0995671 0.517732
0.349567 0.106585
0.75 0.437027
0.0995671 0.830712
0.349567 0.4152
0.75 0.0753575
0.0995671 0.163603
0.349567 0.534214
0.75 0.0291333
0.0995671 0.913946
0.349567 0.681358
0.75 0.220939
0.0995671 0.999983
0.349567 0.99636
0.75 0.881103
0.0995671 0.237699
0.349567 0.0523174
0.75 0.22849
0.0995671 0.685911
0.349567 0.162524
0.75 0.0161471
0.0995671 0.563109
0.349567 0.601344
0.75 0.299263
0.0995671 0.253164
0.349567 0.0153211
0.75 0.000732948
0.0995671 0.968558
0.349567 0.834339
0.75 0.26246
0.0995671 1
0.349567 0.999767
0.75 0.988065
0.0995671 0.602576
0.349567 0.0872926
0.75 0.00610175
0.0995671 0.103978
0.349567 0.478361
0.75 0.0519185
0.0995671 0.569408
0.349567 0.336204
0.75 0.0569722
0.0995671 0.731004
0.349567 0.417468
0.75 0.163298
0.0995671 0.906568
0.349567 0.578282
0.75 0.551775
0.0995671 0.999996
0.349567 0.996694
0.75 0.871125
0.0995671 0.340934
0.349567 0.544015
0.75 0.305651
0.0995671 0.446008
0.349567 0.141567
0.75 0.0189687
0.0995671 0.691219
0.349567 0.610804
0.75 0.193482
0.0995671 0.297357
0.349567 0.0434262
0.75 0.563558
0.0995671 0.951509
0.349567 0.711385
0.75 0.317196
0.0995671 1
0.349567 0.999947
0.75 0.992683
0.0995671 0.48631
0.349567 0.0996879
0.75 0.00712928
0.0995671 0.88772
0.349567 0.598956
0.75 0.125186
0.0995671 0.965782
0.349567 0.373348
0.75 0.730718
0.1 0.787581
0.35 0.57661
0.75 0.183362
0.1 1
0.35 1
0.75 1
0.1 1
0.35 1
0.75 1
0.1 0.881369
0.35 0.787581
0.75 0.128123
0.1 0.435378
0.35 0.098263
0.75 0.881369
0.1 1
0.35 1
0.1 0.195201
0.35 0.946871
0.75 0.741449
0.1 1
0.35 1
0.75 0.0103578
0.1 1
0.35 1
0.75 1
0.1 0.453055
0.35 0.0655061
0.75 0.728698
0.1 0.877421
0.35 0.648685
0.75 0.361957
0.1 1
0.35 1
0.1 0.365427
0.35 0.125832
0.75 0.0313615
0.1 0.781323
0.35 0.46637
0.75 0.151787
0.1 0.998999
0.35 0.962614
0.75 0.607936
0.1 0.847596
0.35 0.486674
0.75 0.169595
0.1 0.500533
0.35 0.276128
0.75 0.123465
0.1 0.82489
0.35 0.463269
0.75 0.125674
0.1 0.581188
0.35 0.297221
0.75 0.0894738
0.1 0.870758
0.35 0.503937
0.75 0.257215
0.1 0.998951
0.35 0.948701
0.75 0.531163
0.1 0.822834
0.35 0.547877
0.75 0.211319
0.1 0.552337
0.35 0.208964
0.75 0.0601552
0.1 0.799579
0.35 0.452137
0.75 0.147454
0.5 0.162743
0.5 0.236303
0.7 0.0472298
0.7 0.0624632
0.85 0.00412272
0.85 0.0122789
0.95 0.00103138
0.95 0.00103265
0.5 0.326829
0.5 0.401632
0.7 0.0529449
0.7 0.0722025
0.85 0.0198864
0.85 0.0271152
0.95 0.00292891
0.95 0.00354058
0.5 0.401632
0.5 0.326829
0.7 0.0721859
0.7 0.0529193
0.85 0.0271152
0.85 0.0198864
0.95 0.00354058
0.95 0.00292891
0.5 0.235969
0.5 0.162356
0.7 0.0624632
0.7 0.0475014
0.85 0.0122784
0.85 0.00411878
0.95 0.00103272
0.95 0.00103138
0.5 0.401632
0.5 0.326829
0.7 0.0721979
0.7 0.0528378
0.85 0.0271152
0.85 0.0198894
0.95 0.00354058
0.95 0.00292807
0.5 0.326829
0.5 0.401632
0.7 0.0530365
0.7 0.0721983
0.85 0.0198864
0.85 0.0271152
0.95 0.00292891
0.95 0.00354058
0.5 0.0518089
0.5 0.0496496
0.7 0.00980537
0.7 0.00631171
0.85 0.00186206
0.85 0.00110575
0.95 0.000217148
0.95 0.000153624
0.5 0.0725248
0.5 0.0619762
0.7 0.0134445
0.7 0.00855876
0.85 0.00286544
0.85 0.00154769
0.95 0.000529359
0.95 0.000354725
0.5 0.0852586
0.5 0.0852586
0.7 0.0123256
0.7 0.0123256
0.85 0.00237587
0.85 0.00237587
0.95 0.000425416
0.95 0.000425414
0.5 0.0619762
0.5 0.0725248
0.7 0.00855876
0.7 0.0134445
0.85 0.00154769
0.85 0.00286544
0.95 0.000354725
0.95 0.000529359
0.5 0.0496496
0.5 0.0518089
0.7 0.00631171
0.7 0.00980538
0.85 0.00110576
0.85 0.00186207
0.95 0.000153622
0.95 0.000217148
0.5 0.0619762
0.5 0.0725248
0.7 0.00855876
0.7 0.0134445
0.85 0.00154769
0.85 0.00286545
0.95 0.000354727
0.95 0.000529359
0.5 0.0852586
0.5 0.0852586
0.7 0.0123256
0.7 0.0123256
0.85 0.00237587
0.85 0.00237587
0.95 0.000425416
0.95 0.000425414
0.5 0.0725248
0.5 0.0619762
0.7 0.0134445
0.7 0.00855876
0.85 0.00286545
0.85 0.00154769
0.95 0.000529359
0.95 0.000354724
0.25 0.273744
0.343333 0.310746
0.453333 0.288254
0.54 0.238444
0.603333 0.207708
0.67 0.0720296
0.713333 0.0517747
0.75 0.0344845
0.773333 0.0205537
0.8 0.0102887
0.81 0.008037
0.81 0.008037
0.816667 0.00621653
0.253333 0.322521
0.323333 0.259904
0.433333 0.26134
0.513333 0.288706
0.58 0.226567
0.643333 0.0985459
0.693333 0.0421255
0.733333 0.0283517
0.77 0.0162181
0.776667 0.0155102
0.786667 0.0107415
0.8 0.00862044
0.803333 0.00768005
0.25 0.280462
0.326667 0.274007
0.433333 0.254736
0.536667 0.299522
0.596667 0.241414
0.676667 0.0641441
0.716667 0.0359014
0.75 0.0241406
0.776667 0.0162475
0.793333 0.0141162
0.796667 0.0135973
0.81 0.0122846
0.813333 0.0109478
0.253333 0.275473
0.356667 0.271419
0.436667 0.285916
0.516667 0.249304
0.586667 0.216849
0.67 0.0635939
0.713333 0.0399062
0.74 0.0293636
0.76 0.021644
0.783333 0.0163673
0.79 0.0149897
0.796667 0.014207
0.8 0.0137641
0.23 0.285819
0.33 0.259621
0.436667 0.283875
0.513333 0.254446
0.583333 0.1947
0.65 0.0758288
0.7 0.0496124
0.74 0.033871
0.766667 0.0157137
0.783333 0.0119831
0.783333 0.0119831
0.79 0.0118458
0.79 0.0118458
0.263333 0.289954
0.376667 0.236211
0.466667 0.266779
0.52 0.281867
0.61 0.178444
0.663333 0.0920246
0.706667 0.0556274
0.75 0.023155
0.786667 0.0133532
0.79 0.0113851
0.8 0.00957295
0.81 0.00786914
0.816667 0.0060624
0.276667 0.264039
0.363333 0.319293
0.45 0.251158
0.53 0.24988
0.613333 0.204212
0.67 0.0776336
0.713333 0.0509435
0.746667 0.0213253
0.766667 0.0155344
0.783333 0.0118227
0.79 0.0106628
0.796667 0.0102094
0.81 0.00767367
0.233333 0.312483
0.353333 0.300725
0.463333 0.241546
0.543333 0.286263
0.603333 0.235875
0.676667 0.0722489
0.706667 0.0446993
0.726667 0.0380981
0.763333 0.0173074
0.78 0.0130331
0.79 0.0116196
0.793333 0.0114997
0.816667 0.00839655
0.5 0.0110559
0.7 0.00118753
0.85 0.000207441
0.95 1.18325e-05

